Multi-User Data Detection in Massive MIMO with 1-Bit ADCs

We provide new analytical results on the uplink data detection in massive multiple-input multiple-output systems with 1-bit analog-to-digital converters. The statistical properties of the soft-estimated symbols (i.e., after linear combining and prior to the data detection process) have been previously characterized only for a single user equipment (UE) and uncorrelated Rayleigh fading. In this paper, we consider a multi-UE setting with correlated Rayleigh fading, where the soft-estimated symbols are obtained by means of maximum ratio combining based on imperfectly estimated channels. We derive a closed-form expression of the expected value of the soft-estimated symbols, which allows to understand the impact of the specific data symbols transmitted by the interfering UEs. Building on this result, we design efficient data detection strategies based on the minimum distance criterion, which are compared in terms of symbol error rate and complexity.

==> Figures/Data/SER_120deg_with_Av_EX.txt <==
SER1,SER2,SER3,SER4,rho_dB
0.38952421875,0.38694296875,0.3891796875,0.389582421875,-10
0.28441640625,0.279150390625,0.283732421875,0.284709765625,-8
0.19776484375,0.1894671875,0.195844921875,0.198717578125,-6
0.1365984375,0.125374609375,0.132803515625,0.138544140625,-4
0.10032421875,0.087408984375,0.093296484375,0.103087109375,-2
0.084106640625,0.069609375,0.07205546875,0.087411328125,0
0.081039453125,0.064496875,0.0623359375,0.084411328125,2
0.084524609375,0.067178125,0.059324609375,0.088663671875,4
0.08948671875,0.073962109375,0.059933203125,0.096523828125,6
0.093037109375,0.0828375,0.06222734375,0.105016796875,8
0.09364140625,0.09143125,0.065010546875,0.11257578125,10
0.09326171875,0.098651953125,0.06789453125,0.118178125,12
0.09388125,0.104165234375,0.070146484375,0.122074609375,14
0.096383203125,0.108116015625,0.0718921875,0.124625390625,16
0.100438671875,0.11089921875,0.07306796875,0.12635859375,18
0.105233984375,0.11268828125,0.07392734375,0.127432421875,20
0.11001796875,0.113880078125,0.0744390625,0.128178515625,22
0.113905859375,0.114663671875,0.074873828125,0.128631640625,24
0.116915625,0.115188671875,0.075134765625,0.128894921875,26
0.11911484375,0.115584765625,0.07536171875,0.12903125,28
0.120697265625,0.11592265625,0.07544296875,0.1291921875,30
0.121776171875,0.116034765625,0.075519921875,0.129246875,32
0.12243125,0.11609296875,0.075597265625,0.129260546875,34
0.12295234375,0.116155078125,0.075584765625,0.12931328125,36
0.1231828125,0.11610703125,0.075609765625,0.129308984375,38
0.123372265625,0.116122265625,0.075663671875,0.129365234375,40
0.123540234375,0.116103515625,0.07566796875,0.129374609375,42
0.12364453125,0.116117578125,0.075653515625,0.129346484375,44
0.123690234375,0.116148046875,0.0756578125,0.12934296875,46
0.123788671875,0.1162015625,0.07562890625,0.1293140625,48
0.123791796875,0.116159765625,0.0756421875,0.129301953125,50


==> Figures/Data/fig1_mean_and_expected_tau=3.txt <==
mean_real_shat,mean_imag_shat,Ex_real,Ex_imag
-72.1243662719232,71.5320003223918,-72.2124234089867,71.5148503248606
-78.1268933884801,25.8914755227966,-78.1004881411429,25.7091914464847
-72.2883159937143,-71.359415637829,-72.1150457507112,-71.5190853834693
-78.1888292049477,-25.7077006158617,-78.06761421841,-25.8038332784552
-26.2920812655682,77.1618113813821,-26.2891801888482,77.1802704528246
-28.8182768116848,28.2126213904118,-28.8236511974632,28.0732912567332
-26.1712703446423,-77.1829617581092,-26.0145451695054,-77.3067047213225
-28.8015817098176,-28.2418646576,-28.7087821532151,-28.338771311386
71.472112650601,71.3357756634618,71.4259765446864,71.2925487048806
77.3401785688227,25.4583719575573,77.2913706057249,25.3904959373705
71.8461187762434,-72.0054230764226,71.9171562864261,-71.9025088402675
77.4192105217484,-26.1359537058143,77.5035734537982,-26.1744300057576
25.4287937132894,77.178951117856,25.4514565631916,77.087589152626
27.9036992542034,28.0070975630342,27.9632449582285,27.9333431385257
25.7548909861099,-77.4628966880742,25.8963857308827,-77.4772848847648
28.0160414705945,-28.4318444411254,28.1595533423464,-28.5055681812402


==> Figures/Data/fig1_mean_and_expected_tau=61.txt <==
real_EX,imag_EX,real_average,imag_average
-81.2434967862688,81.4668157902982,-76.5061512321631,76.3710692162455
-87.7953771529278,29.68947801618,-82.3271576114098,28.447156289532
-81.1609579521018,-80.5585507125101,-76.2449830792503,-75.7916560093702
-87.7565422334979,-28.6712707716737,-82.9675932174435,-25.1296902487564
-29.4328050865207,88.0856578870968,-25.7046360155268,82.5977194443492
-32.2759312061166,32.6203699819315,-27.6692011479864,31.0773654774262
-29.3857729739531,-86.9505344893727,-25.9599605123014,-80.9174500490235
-32.2536424206534,-31.3193092174165,-30.4042326595216,-28.3487813403427
80.8389240367955,81.3901960451769,76.9557140367876,77.3180558727195
87.3032077340792,29.6560026515579,81.6029760878953,31.1646550420493
80.7573524663566,-80.5020604778977,77.7990616216147,-76.2528856514111
87.2626369554182,-28.6472431460971,83.0446285815342,-24.7589461232482
28.9545071514612,88.046926443318,27.938352900474,82.5159346063955
31.6910147879855,32.6017330859349,31.1006051076574,31.5340549056425
28.9230425566383,-86.9242020742251,28.0049027883632,-81.4202314445392
31.6732275251616,-31.3080887826165,31.5344883968725,-27.0064493062409


==> Figures/Data/fig1_s_hat_tau=3.txt <==
Var1,Var2
-37.5259057149444,44.946490871316
-66.1897172505927,50.2915012515319
-80.6152693571991,80.0389391987521
-47.4581657883176,76.0169177114541
-56.4941118427989,51.592220080695
-65.5797511445417,48.1279538316537
-83.700485097386,84.34271347938
-90.9788478497067,68.6434748298177
-77.3561043891663,92.4463138161588
-69.7806141233907,100.84960136013
-73.5083343844183,70.9599249140316
-53.8256566502486,73.7854825883795
-59.8031493694805,55.5172780214559
-65.1064276471631,42.8383205119487
-81.1160931208567,84.2368022743749
-75.1049174573582,58.4303362117873
-88.1236752836067,74.6867236612136
-81.5851117829101,115.505884310589
-91.2590856677626,79.2137878790406
-86.9122170811484,84.1939624168805
-57.4568532353081,78.4563796782236
-53.380211414075,47.9717374157059
-100.953593329169,76.6384053309219
-32.0252520057755,55.6393734602252
-75.8785146458835,47.3683442910219
-84.8436208139088,76.0267312238528
-78.3164747950367,72.9387158494954
-94.2570266140082,78.0347110053283
-71.6555178468147,60.1749733279143
-82.9640609970661,97.6994197164179
-76.4706078349693,60.6163250494626
-86.2827058862559,99.5371203739869
-69.0215649476787,86.0839678911457
-73.0820645841296,79.1134868801653
-90.4654545633678,87.6365272064109
-54.2966039598276,55.4638384433241
-100.436890337758,91.8394867790541
-40.50173349979,85.6408418234458
-64.4366083035276,53.813852305853
-63.5655791159653,53.739038018725
-94.8588534462147,110.986279324942
-57.6541061933709,69.8419439553384
-77.6045872478938,74.1317538210631
-60.9366040480331,77.612809374547
-57.2915278828788,27.2785085782673
-54.1709591793462,56.4964326452626
-79.3487750425219,94.6475606392543
-70.9513083975467,87.4059613633907
-88.629722562198,72.9507423539302
-45.3520434045422,50.5457001038735
-57.4242457570223,80.224033350186
-103.047172751915,48.3856788986399
-86.1886834114276,101.329809343684
-82.2239751750338,81.4422838896006
-57.4960884123621,52.9916450031539
-60.5432112655192,83.0104363108164
-54.391216416385,51.0011877951949
-83.9148078518477,76.6249679018061
-53.8684598752436,64.9826680805693
-65.9778050180661,40.2166862261296
-66.1330288056508,62.990164653676
-74.1010518759703,75.8737023510688
-50.7250988912958,52.0882616099248
-74.3359133272867,99.0174975982179
-101.246550296308,123.922006767547
-87.6927753881052,60.0888538611745
-55.0890132065096,55.0875599729734
-75.4752463179994,103.239633967787
-86.6792593943979,98.1687946284825
-48.6382724958506,69.331740673193
-92.0813002479255,87.399395493932
-74.7218473048047,82.5824502948813
-68.9970534347569,89.9701307233457
-59.1691963877155,74.1157943144833
-72.5657394176023,67.5816540447601
-89.7326211149145,104.721426731268
-58.4681153687456,93.322666407316
-63.7309906140643,47.9650923150414
-102.739555089562,125.156987199365
-75.2115133743491,56.9049420143612
-60.7151078659361,58.3387008381707
-104.479077730247,115.822975884984
-86.0395997641091,61.8786038658665
-44.9730556966417,54.3720806500279
-101.25137452207,86.7246865238946
-112.599920492759,90.6070757987052
-75.278187229354,55.8867484409285
-56.0688196125322,68.7827715258379
-105.623119733957,83.2217910766093
-53.7509965043807,66.8069441296895
-66.891106384096,88.6605263662009
-91.3362056761604,69.0453829886785
-76.111214700904,69.8199487508034
-46.2843737607807,62.3717541454156
-66.5934585182462,88.3998313505522
-80.4987114928315,91.2481130871576
-60.0921078610141,68.8142276999351
-68.322124259914,79.935649782983
-41.8486243853082,36.4566454933089
-41.1480180349958,60.4471872869406
-38.0071260228639,4.22362387080293
-63.9224258773511,28.2684338877624
-89.279891861637,30.3965195167184
-70.2789747533698,31.0717160335304
-68.6876302949908,3.45191890946568
-70.2648132867647,2.00789085555971
-87.5160150604572,27.7531467243227
-91.9252718438433,20.1583300555651
-80.0517896390811,24.9973038000334
-97.6779139521336,41.7607241773716
-75.5461325742565,24.385616669932
-62.5174715798486,34.5962381121733
-63.0802321031704,23.3693555356446
-65.6934727418635,-2.60553959939466
-104.872997421787,16.1795287150581
-87.2746256268501,13.9111494238165
-84.3361726735289,16.8199651858272
-91.1230010119287,61.1430627452194
-95.2782091329188,29.8687543056646
-90.3571829918434,24.6457240441525
-64.323180597768,32.0323043275975
-61.6091881596063,14.4035841346983
-98.840213910593,38.393133513453
-48.3203357783784,16.697602917553
-69.1221852884484,19.8751207879148
-87.0817818177274,39.0645102455469
-84.7311822164539,33.4502573946452
-96.4776603993918,27.6670340673005
-71.5143800083217,21.1813574127105
-91.7634137837246,37.7102211300031
-75.9491929745463,37.4376813150397
-93.1494218856123,44.4132376838172
-85.2819886705709,15.8283727017523
-82.9547651436478,35.1997103588785
-85.6751129728254,31.257807510953
-63.08684331608,8.84566970682465
-118.465973889431,35.5586000038156
-64.9329868068517,28.7950680087874
-73.2052534489674,10.35665024659
-77.5005653825272,22.2111829213143
-106.563071967293,52.8104938225352
-59.481806048745,35.9014421992396
-74.5134419438137,38.8599890979324
-75.188889042992,39.2140530600159
-53.2610697444122,8.42731332002133
-51.5202904869687,26.926746919235
-85.6180498118495,33.3705097809512
-87.2083742540859,34.8643826231389
-90.8490663933026,32.7496797167949
-49.5664302528407,28.2047150141452
-59.713770447413,38.7176686071199
-97.5752909287764,7.05764536839652
-95.1704258866259,52.5602114087306
-81.614125667076,29.8594247515357
-56.0263025727379,25.0422151134923
-74.4098400327397,30.1491117826564
-46.8888071569277,22.6367348502672
-72.345189156801,29.0589953419468
-62.8312707865601,30.1834696965125
-64.0896400125453,21.3410711798133
-58.8355728749706,20.3248968125859
-62.9387474151416,18.0743902740086
-62.4749711561138,6.92739124860674
-99.2800651930807,36.9384164893307
-134.394049704971,52.1155034535077
-88.2054811461186,10.9194365098618
-53.787661693245,26.6647065521713
-88.9409582316306,56.5321392735281
-99.3493903482369,35.6416614467009
-60.0502799877585,29.3449787250075
-99.6567556609078,28.9474729028297
-86.5891203403489,32.7962901568088
-91.6616945089146,33.4199682915492
-59.4593282271594,21.7769411035414
-73.2646115590806,10.0568966375651
-109.147883906298,30.3827621510295
-65.7774264628038,41.494800925242
-50.0041948094634,12.8158052643634
-108.68352992469,45.6914425709432
-81.2115019123936,10.4796058323046
-72.0110345311464,13.8729427709429
-127.044940660606,22.7522477688069
-79.572032209422,17.9262307043227
-51.2116491701373,14.9952188264637
-111.9756360218,19.3861986253974
-112.735294044717,41.0703582849662
-79.7983482880786,8.8200119109372
-57.0469263698663,21.4356352573786
-108.593189311136,30.0487857105201
-60.3341460774269,16.3818463985732
-88.3032906524002,45.3399655419005
-95.9964452012199,16.2184117429045
-83.6517621098218,19.8236983783467
-53.3170892822478,30.4517793483519
-87.3579715277236,33.8834981816164
-77.3396775534929,51.0088937636353
-60.0858992628367,15.6684478382122
-64.3459786010054,40.450353516367
-40.9458055901717,18.224188508522
-52.0597901411704,28.7198469040629
-39.0198243367797,-52.6032902770188
-41.445459343534,-42.7130528603909
-73.2784577942919,-87.2860941189895
-75.0978938709916,-73.8357220448496
-79.1427387661808,-64.1786661508031
-59.8191618087157,-67.8631137083916
-76.7873069448383,-87.0128591654853
-90.5194069930465,-91.6583966150113
-82.7699189590161,-95.5089734502974
-87.5816868376846,-85.5644471588753
-61.0096589728788,-82.0661668244596
-74.108482467549,-52.7600525228506
-59.5908823581008,-45.5549112833501
-68.4047892197671,-70.4048004850823
-94.6469335508396,-84.5508214350302
-67.6221443585855,-78.7401366891639
-70.5926156543007,-89.9421657992619
-88.5931256441754,-95.8725398244403
-74.3433097032385,-90.8153875904366
-57.9119230106612,-88.9137699722473
-77.9787198839448,-43.080968478298
-57.9417683146134,-47.5928350991635
-98.6814195869897,-77.9557783934403
-60.9689793369014,-64.1877521190493
-46.7162648328979,-65.1022303922905
-66.8515431155663,-78.6422930535044
-86.8314798665503,-97.8385533440384
-69.1780268691838,-114.85316628651
-62.7623582237973,-76.3112624605883
-82.5963027003089,-86.4352520810617
-62.4519212276482,-76.9101931119208
-87.6292354883696,-62.1377938321704
-73.4181884113521,-81.6709263115385
-97.7341100175746,-57.7493019763566
-90.0206028014417,-68.3746919875985
-55.2933376044247,-67.929636581531
-86.2188986195317,-110.412297305363
-68.4747081948609,-59.9630092850171
-51.7614359808899,-49.7485232137431
-87.2237757722676,-45.818748480565
-114.675004810986,-81.3871607589177
-53.3234707216714,-46.788030458926
-79.2913501666067,-70.9119273615623
-100.84064093024,-60.1575212131237
-37.8502205341927,-60.1513319657192
-50.9091058737218,-44.1375331223801
-80.4296351529934,-76.9960004858877
-85.7983338594808,-69.6431974566423
-62.8827743543523,-80.5330081797724
-51.2946246758904,-52.5639762420382
-73.0566883409425,-58.8647723628154
-73.6760156811845,-89.9237725733309
-81.6838208281989,-78.6926051153017
-68.127779701603,-63.1664522065386
-56.6141106972221,-58.6195007551152
-88.5182089891164,-91.8827642087749
-55.3426290757841,-40.3410762370181
-63.3207081424692,-64.4346049199109
-78.638998072766,-51.6273611212494
-54.3294565325127,-40.2688474431755
-54.6398842744029,-101.512375953115
-48.7616750428278,-55.846143920623
-56.4941067539794,-71.8977910894304
-99.6236286461409,-100.352904828628
-113.940527962961,-121.961165155769
-63.7135317441487,-81.9082083688009
-47.2252126329636,-67.661905331457
-82.8396688216837,-82.5398547505508
-85.0144349097742,-82.224509045312
-61.4628591439335,-39.6063129041725
-99.7928736601527,-65.6816295926811
-79.7651916215813,-78.6981244717891
-72.3089411692742,-81.1920209439393
-38.4572119452044,-77.9306204989476
-58.5130780889772,-74.1819878845104
-103.145614123311,-115.484858646365
-92.9813357816036,-50.7307977706827
-44.0202536182104,-53.3711446457585
-114.240499316006,-119.491093871619
-71.564795180748,-55.8666737714108
-56.2602170416079,-51.4014309637391
-110.85134428035,-97.415309930107
-78.9680595005829,-99.3035487490717
-42.255441322449,-46.8453226287748
-107.640988168479,-86.0357729481153
-92.6471954883201,-81.319391204417
-60.4781129447608,-68.5816963922463
-61.1286567253137,-74.8985416415543
-90.8490562608256,-108.663426399703
-61.4161855466629,-62.3748901977062
-101.530179565091,-71.7328680086185
-86.5133560874713,-63.2230919022446
-63.4150119589871,-78.1055206545424
-57.6026329020574,-29.7718532857591
-96.0364673901465,-71.4558223990677
-75.2348108310353,-72.9051623313526
-68.6306872059943,-53.7034134758613
-84.7316901904282,-47.593037927692
-44.8313948279229,-33.9210772055055
-45.7418441435329,-51.9001784214676
-47.600608992088,-29.5238429327201
-47.8497248271269,-26.7184077725766
-90.7538392149914,-47.6199947529632
-83.8599995711812,-20.9254260940055
-75.2362546228934,-28.6454025568426
-61.4130647172311,-36.3106107411216
-80.3326023580493,-33.6649832213628
-91.1426232410163,-30.117635880479
-106.189777472877,-45.1608903426354
-90.7593974348272,-18.6264517208927
-80.9707707544063,-35.5164628529917
-69.9591482590507,-15.2225843189586
-62.1508978573879,-0.645447000666582
-74.4588026296253,-30.8116932702387
-107.590911262837,-32.7283818561733
-84.6660745580931,-41.6920293483888
-79.942327908414,-22.2205346608501
-91.7068803055331,-41.2133170353744
-85.8976598993315,-41.1312020166828
-85.1797893515538,-25.8707009798492
-77.509489654423,0.798116842819139
-63.235518409832,-13.7774617947354
-105.72161175691,-23.157674042396
-60.1374024713638,-33.3284560528618
-50.5367080712915,-8.95304472151802
-84.2823021004866,-30.7208739799601
-100.513709708701,-22.705798535972
-82.7912465482617,-51.5736641762561
-60.7611684735091,-36.6111565800587
-89.5245918592972,-33.673235300424
-70.8678230660481,-32.3519447106785
-97.6100260938304,-12.5458973789176
-75.8391156782495,-41.6471540734054
-84.1959973378659,-21.1156984106048
-93.3308942403546,-28.7893057511757
-66.284907555768,-17.3268264969015
-95.5406019912547,-60.230743155202
-79.5407951247134,-0.714529639273846
-52.9040323138574,-18.3123092436162
-86.069575910908,-10.5512694023192
-112.699644987075,-31.4374511884517
-55.4431822048961,-15.5112223551405
-73.3819428711172,-18.0678124914114
-99.603481243989,-13.9269519773714
-52.0777389482414,-33.9200817833152
-56.4424346984257,-8.80899920176306
-80.9125225750023,-14.9995056968274
-92.8230323787687,-16.5908303402936
-80.9153408406548,-24.3047174794997
-51.6239543758679,-19.3152661813316
-80.9855158785325,-5.05214802431183
-73.1193864918028,-37.3669504562695
-99.9952493555872,-22.6464564565191
-86.5374880443535,-22.9976852576666
-57.8424841300307,-22.6826932486118
-93.5769820709924,-37.0566269925901
-51.2180635850201,-12.2374886533378
-67.1362516901189,-21.7512031051849
-75.6652383613986,-23.2875902554755
-63.2902908329593,-9.68538731693391
-47.7937474322776,-42.3499755533648
-50.5611398373394,-10.1903513072907
-57.9301341230585,-23.5839654669706
-109.410069710516,-47.3442163563284
-115.324675442772,-43.2787352193836
-82.3620119651344,-27.4305582414588
-54.0890093124635,-25.6424373021207
-83.1673279980378,-8.21588163687474
-109.838203174964,-18.1825985385468
-61.8831154957358,-9.43797658442553
-106.299390146324,-28.2270228321843
-88.54491596543,-25.234491201608
-93.3850325686376,-32.4551541397866
-51.8551759186759,-35.2399513241795
-62.7573819097319,-57.8546129338105
-116.626630416888,-60.2745340721588
-82.0041113333353,-10.5864240380669
-51.450674740236,-28.6381383902473
-119.151023545685,-38.934705295907
-81.8048289620631,-21.8936485342621
-68.7694425649338,-23.580889835995
-129.15022991953,-39.9324343701841
-66.0537407690387,-58.5236323539135
-48.2100298080032,-23.6010677824651
-125.992349981991,-34.7327455635985
-103.850460825841,-16.5286578567099
-72.4397004688998,-33.7213667472051
-60.8459302042639,-27.6279891010154
-107.670413925543,-25.4060948093676
-50.0470072122122,-24.8955189137718
-99.3575849889072,-5.13615091224762
-87.4864051131875,-36.1941673520935
-80.796859473016,-32.0422271603527
-47.9700510668968,4.17371087466801
-89.5846978652862,-23.0897302765455
-79.3051961052502,-3.04613942869975
-68.4147578382741,-35.8115673560288
-76.2429516541096,2.70383586487206
-45.4298748602264,-12.792900597879
-46.3637959970347,-14.4308531594646
-11.769170416688,57.6666248633138
-31.1832979656296,65.3513610282725
-11.8451848313767,95.5320886880837
-15.172801145052,72.1915811969116
-11.2492516295406,52.9284853874
-31.2050596129786,49.091563388378
-36.0645820085637,90.8394117872376
-17.5075568377046,78.8503480039292
-12.591539473338,98.6407135507092
-25.8947979268644,94.6365850334722
-26.3345049368741,65.5238936951035
-0.741277029936799,73.5121629115644
-42.3172845151262,57.7530402101518
-43.3582235243671,48.9185411844079
-21.7247505224518,82.1473572202683
-33.4490609565293,77.11380053313
-31.8565584342681,89.2907794398062
-34.7782304176417,122.839171116564
-32.1055265875659,86.9102097301772
-29.4060463511901,89.4492968028177
-29.0989394162147,64.0396624462665
-30.6770035774411,54.8251280514838
-50.6835640558673,95.9130046917049
2.84133340306596,61.3822595617366
-37.7144755513142,57.3702395964261
-43.5534805373505,78.1085591007901
-25.406033226328,86.7262377771363
-43.9395449021544,88.5114688538479
-40.7023831456064,72.802136886614
-26.8621231705073,97.8831819582321
-47.7197238385106,69.1554492025348
-24.6103044524175,87.5367994267817
-30.7827003467453,90.6357585688597
-22.530029418667,81.1302808821049
-44.9472038483578,101.413508187797
2.16199479132734,61.3639088295069
-43.7570400041936,103.010249621543
-15.0351516114867,81.8229588509601
-19.5510816379999,58.9191163920747
-19.6046107710686,54.2945935523118
-42.0413186316142,114.959630418619
-11.9868234801616,69.2283436707637
-27.0501913903034,90.6641906445109
-30.2127781386975,82.8758364107271
-22.3441044326252,31.8799810694469
-15.9143773221951,49.085040314667
-32.5841908831306,97.4016871623794
-24.922695995083,86.3411453215334
-23.9778514358464,75.2917002099588
-17.7201937137348,56.7643595915495
-10.1299621087131,89.0610807927887
-46.7914324848068,86.5669867388809
-10.2431760066114,109.399904213393
-43.9613239828475,80.9598432924734
-15.5470612947962,71.7905958437361
-18.6029210509864,84.4608850663698
-22.0146699649797,44.7325246402559
-36.7295714941208,75.9141950549735
-23.2382190458737,61.7706629724943
-27.8333766374613,48.52112926915
4.49691044591854,52.2029682441475
-28.0538453053649,78.9192571619601
-21.1387760221905,58.0124927196971
-47.7463361314041,103.073254110658
-34.6346093154647,134.989188503827
-24.9311721052778,78.8233425197963
-21.0243744768838,61.6833168099565
-16.4413170045196,116.312837147951
-31.2322851964013,110.705616280079
-27.3928569244994,71.6477353913958
-47.6406763196704,95.5077357507229
-41.0271430893681,84.749004149185
-21.7889514187926,89.2976201260073
-17.3829423149786,78.1181340399453
-7.89047154263307,81.0477529806129
-22.3961152810385,124.731225724218
0.885320292356035,80.0927250834175
-26.129400467961,46.8806560047201
-11.092853502397,135.919269479172
-27.1242955456195,63.8066547671099
-16.6991661506012,59.1238595658186
-29.4226114440069,117.322048492699
-48.5499817237318,72.9374809708614
-12.9538680842261,54.8483651028418
-51.9422495675503,98.2581919063373
-51.3020785633915,89.1781924058977
-40.5974189552521,60.5091175599235
-5.42304521993624,77.6435279025716
-39.1954591884736,98.1447206940199
-43.3451878382639,72.8963938047822
-6.39925188140833,95.2148859008954
-29.1372143148025,83.332212698721
-37.7214662886627,82.459636457568
-16.7589588860329,58.8181822955511
-19.4013901443901,102.754137567499
-14.697757139658,104.135763571998
-25.4901345912377,65.5744139902965
-25.8895483927505,68.7927715691555
-19.1230937070501,44.6600370601047
-10.5567978814782,61.3674075755329
-8.39607220485237,20.6554724390055
-25.9227207336302,31.5128493170488
-26.5545630626388,23.9004969642147
-11.9997977001183,45.6584867012431
-12.7137295626169,9.3439688131789
-25.1188161689898,5.86632360511173
-38.4286223318552,27.6114794925799
-24.7384128171813,19.5312879093276
-24.7185039661753,30.3545169426184
-16.2351682393936,50.7730171221072
-32.3919800885596,24.3171405335567
-7.2892523524709,31.8580539570707
-39.2357372899313,17.4505326443628
-46.23572029556,6.71080138522527
-19.0822192540766,25.0011218715826
-26.1278807997382,14.3312098990384
-28.2369743476032,30.6523739680128
-26.978000114496,49.8010415400796
-22.1370940239464,35.8206886159871
-34.6507226179592,29.5938835487266
-32.9874236545384,42.0743989287374
-30.8972591787442,13.5604098312708
-53.210637900683,52.4114921324434
-0.603367738401943,15.837305501703
-28.3518808051238,18.6041851038196
-39.170094415747,36.8611960134433
-30.171688011873,28.4892341798028
-32.336955242029,30.4360387831927
-31.5099071305771,25.1526628873235
-30.7253458106326,43.4419452545778
-42.84445466757,33.1448228079732
-19.4577246697003,44.7377336090678
-31.8088237829312,24.774822492536
-24.0321579618148,33.9775677969803
-45.0320744813592,25.18901562164
-18.2443533923613,25.1548986456844
-52.1569852604508,29.6028099368439
-10.8035169989279,39.4994458010638
-25.0497387348049,13.5923376138319
-29.3187867573974,21.96151101013
-49.4833424472875,46.6263641802341
-10.0641965529084,32.0650759542526
-22.3927408450298,40.2148135089537
-39.3809544263021,46.3172413426765
-14.308118461634,4.60434618016018
-20.5235867143642,18.3439373444648
-29.5389194806334,35.144124582945
-37.858224104284,45.6676680962077
-31.5976467338016,8.55946594787876
-16.7226005809494,14.9723876312983
-23.510669176023,42.1225233110166
-36.4039303879537,15.7404015591016
-22.4614204876117,39.6470913564128
-40.551679633587,36.3773954311362
-25.7347101284999,20.8849463525039
-35.6647485128036,28.6650984491477
-22.980969138175,18.352672294746
-35.9003416684575,18.2441562071003
-31.5395661087908,22.993978264692
-28.5759180166368,27.2375158951796
-0.381759623841806,13.9353570932172
-28.2692318717585,18.0857774574275
-13.092653788535,6.27346036872883
-42.4917759029382,40.290559400892
-32.5752920090789,45.6386855429788
-23.3248128388019,12.5839787004821
-14.3598975001054,21.064310151847
-32.5510459752977,70.120744953997
-46.6241778351118,45.053966095474
-23.1509298678175,45.9197924711187
-43.8801085537349,22.3986353972888
-50.2043962790025,34.2348247453415
-37.9762706433825,45.7652308445072
-19.5061870250023,25.8346711272721
-17.0519432413244,15.2063549993099
-39.4758183047773,33.3121887135478
-2.52240194304078,48.6178899043298
-21.4331966411479,22.3440183266526
-26.7271539651498,64.1935844090773
-38.9581720943426,9.07444925569326
-7.91072627925344,24.6319020503481
-41.9717898204273,39.6949101329173
-37.6968979673951,0.586641127222244
-18.0720980903375,13.5895606491307
-49.4549148888797,42.9250503825403
-46.8760345479448,35.8812039479137
-32.2643632750207,10.2750480636355
-15.2374053815739,24.1574744610468
-37.5665068127744,27.6608073158471
-31.6140978894306,23.4863729129073
-28.4266986878063,49.2183624106779
-27.285109035277,24.3342329626611
-41.9354199291459,24.9521927975224
-19.7304846478574,35.0513170050022
-25.0406953664915,56.1129140966551
-32.0003740562558,56.440883174748
-24.9642947334446,18.0019688440829
-28.1385121392526,40.1877089291554
-22.9135499354797,23.4353557253563
-7.25127863585774,25.3032753160315
-15.8911948174582,-56.5352096731461
-10.34823483023,-52.4077490396604
-33.3229307830492,-98.2335240346266
-23.7128171676769,-87.0002638916386
-43.0988388171281,-74.092719534209
-17.7745656392939,-62.3391923200988
-28.1863918212845,-93.7575230088883
-27.8228482675393,-101.918736639715
-18.7205113563971,-116.96083814525
-14.3410127886489,-83.8357003476209
-26.0866384071738,-94.8005327496622
-20.418357148062,-60.1342068707132
-15.443106708001,-52.3926178332031
-17.1575860241145,-75.0196335125113
-42.2352115738956,-90.8267544772759
-22.8243892017562,-78.490791864261
-24.0309162717477,-84.4447944420772
-31.5789879540712,-102.235443694476
-26.0495777650007,-83.431720715519
-24.8874008433326,-81.3765457958447
-40.4231121178086,-58.8517513104995
-11.7145105816349,-40.0586634925754
-34.9410053871715,-85.7004358065173
-20.7638724362329,-62.5013178786064
-3.16106515179422,-67.4759800989185
-36.1215385162585,-78.5525833098719
-42.3032559682947,-97.2777571294952
-17.2508487814643,-113.579555440649
-14.2288413067701,-67.4940004515335
-49.5725197038909,-89.6441863652854
-24.3844858380435,-71.7720100854668
-15.8528094797637,-69.809250119278
-21.2310863507266,-90.7927325073231
-41.027526439004,-68.5917451042128
-55.6025315859714,-83.5753807871299
-24.3984129215679,-58.4078704201819
-39.0180521291588,-106.597543650174
-16.0269576145069,-74.5601475007897
-23.8042955899722,-54.0108787026604
-22.9092220066963,-59.8014617846239
-59.69863455825,-95.5643874023384
-11.5441114538092,-43.3190789355941
-14.888452669091,-75.4418114642815
-62.6852249139009,-71.163722491637
-21.2597688457227,-62.0347941960998
-23.4958853856362,-54.6683116916403
-27.6395288020931,-83.2435827310022
-25.0030409976175,-74.1103510635898
-27.5605754007945,-81.1502048613436
-12.5955923847716,-50.9076380703124
-24.2141068470705,-64.1539605231257
-19.1824576652587,-74.9859338334486
-23.9864877554604,-95.8390434540499
-30.7820002210669,-71.2123716398296
-10.4852766378198,-65.1332548159805
-41.0166171144455,-96.6828175905418
-30.5782215868735,-46.0908404353668
-19.8031447689701,-71.4746379147589
-41.0574697787464,-60.0664558100218
-22.9775553040057,-39.1439501786731
7.82538053657519,-83.8102912678897
-18.5783097229213,-46.1686257431009
-3.61536406111452,-69.5536651276361
-49.8821690535151,-98.7666647476958
-42.6124518280055,-137.388936662183
-18.6845309637555,-78.2485130104631
-4.43215775294516,-73.0329929327616
-46.4718768187548,-90.9648491465369
-33.0782027103863,-90.8815997644301
-22.4804717952342,-47.7558020692375
-35.5292950469854,-71.678581930575
-38.7863795358375,-83.7324131452519
-34.8995678131163,-81.51815209767
-3.55722827612794,-85.0721199106579
-29.1006786073216,-74.8188043413515
-43.297598333668,-121.821012483515
-28.2784383773382,-68.5422526145818
-12.4101778071442,-59.1175774977996
-31.1975704431243,-127.755001445587
-37.3626542650317,-58.2235996996432
-10.8035360991684,-57.9787762040908
-33.1737641535472,-118.329670912327
-11.114855808406,-101.07873958764
-17.0342135500313,-59.2706816971056
-43.9741542911889,-109.947324479464
-39.0462325599282,-84.8427921518404
-35.4595780849695,-72.9768110929531
-29.8838621408156,-72.5405642193902
-15.3904836097284,-101.893247251016
-12.1288003300266,-60.9288899660374
-47.5720294697452,-82.1120899485649
-18.1680008835573,-91.8513115308816
-28.9188759689254,-88.1302365811355
-19.3767253481476,-34.0001518325106
-44.8931910121066,-77.7534881534106
-24.2052055072186,-71.3890885435213
-20.0969554938487,-67.8361542461203
-25.576043989701,-71.946456891333
-27.7188224938414,-38.6326743245181
9.07088306469285,-37.6518477986562
-21.4898902877134,-12.7363620925729
-21.8610475600378,-23.1261955107258
-26.2425712485368,-48.9404954601139
-23.7035594823186,-29.6393397720358
-40.3387309630175,-31.0866617768796
-25.7488966126927,-33.9949521204775
-30.2411469788552,-18.492548268106
-25.5057036729916,-45.2082349775436
-17.7755949425827,-47.927935165597
-25.068092398237,-23.7330895736857
-20.9915394871327,-44.4405408486093
-21.9435393479263,-7.98538985142899
-31.8256186217436,-9.23341039710003
-33.1192516010478,-26.8760172578021
-23.2841460563516,-32.4496533993655
-19.6806178314566,-28.1869172476417
-26.7622627286047,-11.4752819205399
-21.8412289821954,-33.8053657968557
-27.6260805772569,-44.9872032089997
-30.7152506940532,-25.2784425323335
-42.0848640116823,-3.43616629339984
-24.5005450909327,-18.690059347453
-47.0868918551851,-16.2036767739093
-10.2917230539025,-41.9577491803658
-12.8642746138185,-14.2365011991316
-27.8889587838354,-26.7563962386892
-29.1187018084473,-35.94157471512
-35.9098717218706,-46.127741085766
-18.061845731385,-37.6640167352994
-42.6786782981155,-40.2679290817899
-32.1633236941443,-26.5720989111983
-21.2684004808189,-19.4199799399805
-33.2687758747471,-36.9078407376813
-32.0759746053337,-15.5977739226022
-49.1516244078469,-20.1488127443161
-23.8229170573054,-19.6080019725757
-43.195876878064,-58.1244510989732
-16.9052897577989,-10.9098979871223
-30.0636371006086,-16.1903471258316
-30.0219458535571,-8.2931717104548
-61.5215188247958,-36.0836015377207
-14.0616620004787,-19.0631279948853
-21.7454152129383,-8.40093383092073
-57.4308496346075,-6.80891963532187
-9.84908225570504,-37.2964946401116
-21.7041897680199,-13.7022206935933
-33.735264469492,-39.9659258100611
-36.7070747931582,-21.8240210918868
-18.1720405483309,-56.8314662601041
-17.5396806122977,-23.9661825078605
-16.6326161948787,-7.88179448494444
-29.4353162919212,-33.1949436807335
-31.1368345239781,-35.8880673290583
-40.6608591000206,-19.9920732511274
-16.2716260718478,-20.4679931312071
-24.3605582355325,-31.9331549335433
-24.9556778945982,-17.093731533031
-28.2959791225154,-29.6145201246086
-31.7520655447388,-23.5326882560826
-28.453574924683,-23.2283565556845
7.02320554432424,-53.884736351744
-20.5522239334042,-21.4162743818165
-13.3258819254345,-29.9584290880929
-50.1656453308604,-56.9462148923315
-43.3537521870717,-57.5081244349702
-12.0125769070009,-38.4544673395566
-23.7529988266063,-26.8064493870564
-39.9638236597344,-11.7390989673436
-36.6406936665783,-46.8006712359134
-32.1785462592115,-12.710306743643
-48.9609939135916,-25.9743187358257
-50.0341939618489,-26.6953596936972
-48.2173780690757,-29.2782311337176
-14.7579492756562,-48.0151535280122
-28.9020552553131,-44.0212932058966
-31.6923427458116,-55.561188150431
-12.8214723334719,-7.60603977405478
-17.1789650562912,-13.6530301026265
-26.1073675083551,-41.005639458238
-31.4226529276484,-27.2062306611976
-15.0978806254528,-22.1867666824985
-45.2319319207181,-41.5153703757924
-26.9743761462427,-58.5698958041212
-17.5053445154407,-21.7679985168332
-55.7742061351949,-44.1792852245545
-39.9352887834099,-36.5365371808539
-40.3563753898692,-34.9650810095501
-30.7267136754624,-34.0969740784729
-38.4943906624194,-38.3114369813076
-21.5172440124458,-29.8511294054139
-27.8284298183077,-15.1602372206155
-29.8233902077482,-42.5699540521344
-39.9724005706825,-48.9679619386036
-21.3117901204297,4.59473115982991
-44.1745734980531,-26.814966187059
-18.1384355910283,-10.9436095784355
-24.9913925023512,-41.2098062571344
-36.3739220351278,8.97339523455223
-27.1282695494859,-14.6509265778625
2.84107854546283,-12.3273729414016
43.1633799740202,72.5156009602613
56.9219971110348,68.5901381799764
90.8861266024428,66.0633188173423
84.8764985186459,70.8151372517224
58.7233567906412,40.2590611562138
70.3273094818032,53.7656582061795
72.6613168016047,94.8523594152157
88.3489757089586,84.3983132909129
106.814818114517,77.0617575035123
84.8962826784116,81.5778691598026
80.5343730496005,63.1134790021039
69.8767842864459,41.1926551264758
39.6486124336228,54.5037306221031
67.7169522085476,60.2157362694275
94.936655743337,77.0606988278986
63.3212073842194,74.0515549710658
48.3774305867921,87.8630474635549
78.6069639234784,108.034947308773
81.6525770159467,100.293684511812
72.3882203703075,88.527337714063
65.7206985015373,41.0127506129583
51.1449279281352,48.7347212227515
62.1650564534588,107.260914448616
80.2218800448454,40.2058909159869
52.9591464412697,62.8791546691524
70.6228755023961,69.8377260456674
81.6753621243329,70.9490365818899
66.8176655686361,88.952462094352
44.0579982908415,88.1140041664963
76.7360918421053,64.9581855262061
51.2239355685899,74.9785414481496
92.2545959786915,96.9111940981272
78.9663211475957,71.5155230694758
73.1061856117382,64.8313979708178
63.3219294185112,91.4647495061257
56.0469709300608,67.2747991263804
107.410142094377,88.0417213129742
73.8049380107838,68.2448862627595
59.6923270587995,70.0438094143072
75.5862654422903,45.4473327136871
108.877397718032,73.8857207400606
58.5295117297064,55.1860514966106
72.2516745657874,78.3546650651249
72.7001005667724,68.5275996461436
43.4275592035147,39.9364137903129
55.9224310084141,52.8907238291424
72.3202120459968,94.6779199620844
82.2445609836242,91.3939057791073
74.1837913451322,75.7495412871359
65.594980233203,39.3382842851856
79.2661590176854,71.6777741188762
74.8757719532454,98.3089720910005
109.538531774136,90.1103619245139
52.1288047122475,79.654080210506
77.3154509511124,55.0847633870431
69.640803881407,68.6719321109407
46.4032702146352,41.651611384355
55.625138603827,86.7155205203506
67.5466657931749,51.6653569547057
36.8656114214266,61.0851514231725
95.6949772403502,64.4776477226792
41.0616961014709,71.1329342301536
68.1705495793175,60.1096157853546
86.676906735769,106.618026409357
116.949418117775,106.694070578326
76.0046088584209,88.5836557517615
67.522861866012,66.6052147671873
88.9926583932999,97.7240896974915
95.1816531581661,101.074810533883
39.5190200991368,60.9556022547569
77.5964049472134,89.733163654745
79.5781879234736,80.8716377464782
87.0005076699118,89.7712966149195
64.5011958237152,59.1857629891427
66.4540104271952,69.2104998874069
97.9296372776902,108.2755716299
72.8726501760022,71.8524953162013
29.9823698936566,52.5400382276848
116.755876309957,120.23262615822
51.4620662851292,59.7918301812685
55.9123936468861,54.4114925985918
128.506342453688,102.039139723424
103.648256349441,62.9439563948398
54.2692750818214,51.9580392328875
93.601973873516,95.2308995911986
78.3440185307425,97.910442433946
70.4041311297466,77.6668206830582
74.6233511068638,44.9648078590769
95.2681984158714,84.9885242253668
54.2795575805559,76.6362289234007
92.3255501686345,86.1164096004398
75.38126943579,72.3971846599677
90.8660060711203,85.9228574053713
49.9612812594567,46.64956548016
82.9243883675356,92.6357285355703
70.8188913543007,88.8692770629754
64.8718579659265,49.6972119768359
75.3279645961859,64.4051463785468
30.7330817730964,47.7166011822881
50.9218335734593,60.9428585528607
60.7142081802196,44.9907161624795
57.1776297632079,42.2930161273512
100.993310969431,10.2664876245953
87.7663549013055,11.6723741706571
54.5490835911863,9.95991242008771
71.364544923921,19.3409352094681
95.6032716094937,33.7621771300475
94.9523358368825,26.9445032233385
112.366004486949,21.1313666202534
86.5159542645532,38.6841162377182
97.3790580194288,9.52535155532533
69.3457873731958,19.6360946941329
48.3087074497993,20.7553222402884
59.188941683854,4.44675842302282
106.335919281645,23.7045464600932
73.752648336928,22.7490631072768
70.9415560960924,41.0891496153569
82.410298435246,61.1134297698426
80.2311858980522,32.3447823451141
77.389963921144,46.2161568368729
65.2742068047862,15.3371226523287
52.7765836966256,26.7584505449142
78.7283961952169,58.1674706631842
78.3358328783844,4.9014502858772
54.7918941854278,24.3393620186328
76.8030119697879,31.1849293104215
84.8397417183254,13.8732752676531
63.6676517784785,40.5160297707064
59.0391876674114,46.1000074270485
81.8867727702087,29.9182232669042
66.9517507664511,19.5754585611484
93.7485316215237,23.0456556228149
95.0867850963033,15.802030508335
75.8525660726712,13.2190050718559
71.1228260284597,33.2704613916621
56.3661517053623,21.7754326601044
123.081360514388,23.8035890627783
70.859347177427,16.387710624942
58.1400182516942,31.2384931192676
78.4689205839886,12.8006160959796
107.771425982683,37.7397392998946
67.0359132240982,17.8558780133546
74.0998742542464,46.9965628562654
69.4046596753949,37.0868494777423
41.2807773992569,9.83038267671117
49.4785440497731,23.3217441866006
89.7675927108114,31.9543652633316
84.1285621985825,43.6118452183505
78.7972516053769,19.4886442678548
67.6133460575147,1.95666454118836
78.3182125806634,36.1184821313517
80.6637895211074,36.0681722691572
115.275565911502,31.1704136748705
69.1209127041618,25.9899750710619
72.8212033359926,29.7779611055121
80.6300623421557,26.1325677924806
51.9135191188811,2.00479574347013
55.6004017228303,24.624272228449
64.803886010963,17.629191560927
39.3901077033286,13.8298881813543
99.4785408962365,21.8313897303357
49.6305625612886,38.2699209802312
78.2767057767217,23.5668409999792
92.8738091617527,22.2006954662324
124.495273828577,27.0192845501251
76.6432244148484,41.2439151233371
63.6641604814264,30.0152093847833
88.4384025692267,52.501070280688
101.215288714649,41.8789407973495
50.7341686547608,27.6596750971755
81.7865457665288,33.0315917708873
81.2956674059397,38.0947029827709
88.2788789943464,40.1618030890649
73.6867872238755,27.771236920543
79.4150406974018,29.5702152664705
114.614986426987,33.3846285436428
78.0771188295433,38.2533745849353
33.3859507044755,27.5526473530846
132.663266114377,37.8471641680133
57.0810969974391,17.7664934418392
70.680347339673,16.3455529858125
128.780980254404,34.1095679804388
103.313218995912,23.2281921605091
55.4406382363524,19.3533214458754
87.5693945158754,51.2828079594016
99.4673120345192,37.6894844040689
68.3239225523739,16.9319188665775
76.0378296911297,5.70345690248664
112.947343653025,24.6990290284631
58.106559570159,28.1877513784427
95.8453077850617,36.0112174688136
76.2614365017739,27.1141100868437
89.1109625011476,17.7513796996313
51.3413802546705,19.2361519278784
84.6263731954905,58.70046858255
80.3689550533986,45.9479111731006
64.4506640666096,-1.38354248540847
78.0603441972218,34.7117487243991
34.2323359027921,20.8992324623607
60.8418943987949,25.5188945858849
58.0739779868001,-44.8905633150605
80.2597028343333,-42.046480671805
69.6041531688747,-100.554103420502
76.444681505171,-83.1021125183149
53.2238544568732,-70.5737565707538
69.1660630965984,-32.8712109565171
82.5165039773397,-82.2046198927207
82.3759971054873,-90.8714583175626
94.9973051951198,-114.615348780623
79.0063576826711,-84.757768070756
59.8490179128739,-82.528219810557
58.0763315152615,-69.4814601111089
50.8303984637121,-56.9085839519078
66.624054687364,-73.7609960756723
82.4063299872416,-87.214345703865
83.6467045716021,-69.5342476539491
82.3455658286731,-63.8657702822146
79.4057408282544,-89.6635406658142
78.7521372931287,-75.1097192034798
80.618655874746,-52.9948249039724
62.0816894935919,-57.8937312372816
52.2436712759281,-38.0538022690795
87.5684465335729,-69.1826920019771
61.380415057075,-72.1754796355814
65.5142716140944,-58.0479729262489
79.8407775650559,-65.9576141898189
71.7927463674492,-94.2255229097788
87.5103320100888,-93.8459888551319
58.8427788446135,-51.8895181142023
66.8737950167528,-96.9583798246164
71.8602178993336,-57.7519352212627
92.1854769704678,-74.8401682121755
80.6495600100676,-85.6500456944217
69.2168431781152,-71.094182052637
70.3699415412012,-92.4982094544998
54.2030733443481,-46.899219597379
91.027052026896,-99.7082559875559
54.2274654747202,-76.0374737557958
63.6492055559372,-55.2512517786138
60.7015004193332,-63.3031597062399
88.0226079221426,-98.0317803134632
52.0219036553519,-60.8010042022183
77.618437668164,-62.4742678927838
56.2982546485372,-74.5439577265379
35.9483645616185,-52.9215250444203
30.7765793520058,-58.8148455798982
74.2599823025765,-72.1959985337524
67.3934387643432,-75.6555512541202
74.037922638366,-75.7330844142572
53.1085163713896,-60.1589922921793
89.0619327378638,-47.8163411935544
111.001051969715,-62.2181220663043
90.0739176030607,-92.8569301794318
79.5289592505071,-47.4328678734979
63.9544869899753,-54.13745456771
72.0795012921879,-82.666675642487
35.0384667389878,-56.8517750145266
64.3760316593299,-64.5785587581948
55.6730576312219,-73.9408006389636
49.7439748782882,-35.378429203013
103.378157210113,-80.6110447049311
54.6269530327788,-45.3647208110167
62.9948342592892,-58.2047554685843
91.3235203695956,-103.992992191327
100.285916166227,-127.500428409781
75.0172602876927,-84.8787609666313
70.5403839645449,-54.6027585265109
90.5871233264846,-88.4030573676605
91.9979998198489,-82.8044188904112
54.0061259885725,-44.1475048969054
78.6197364132865,-78.6788480318418
53.2576003459737,-98.7942029199755
90.0972582830372,-75.8412468746492
82.8585865868908,-54.0033371628166
77.2111976097773,-57.9630286324037
98.6802607163339,-95.8032041331928
82.1014765037707,-52.2072056153483
52.9966435852668,-49.8915641903393
132.760472122024,-113.614737935636
44.7567478166208,-56.3832015233736
57.1313073494137,-60.905028199975
119.101770783723,-119.529908323268
71.6108066592984,-99.6395220253766
47.6651504735745,-52.0574585921369
113.952334175944,-115.253232047469
87.5269946867925,-69.4438677963916
51.0501248362922,-68.4275150450623
57.206687979544,-70.5189764950453
95.3483426051449,-88.0367391739559
63.1838507828108,-71.8748022437184
82.5770910935838,-75.6788515203542
67.9226287743319,-63.3778059497579
79.2981022669815,-86.1301000870361
55.6770727113742,-43.4921932851517
82.211720042743,-71.7323583940215
89.289900781061,-68.0671057713215
57.3409179507097,-84.1419665188097
72.3902995291279,-74.0507302222034
33.30708245668,-35.1857723861084
51.5792743086825,-44.6670396207611
66.4650575545852,1.51645804480539
63.6842460709751,-20.5792810600266
96.5109234978507,-52.1438907005765
83.3313691789112,-41.4125483678408
66.1482780290988,-19.206001651391
70.2795780654978,-9.42021101205821
97.766025790549,-26.9676215238834
91.4352698707109,-38.7343420189814
111.213609700263,-40.9479625899494
79.8257747449494,-30.4058958350589
89.4095856505093,-38.1230626564638
64.1012902292632,-21.5756424594619
54.2270630774036,-14.4399247670765
64.8571095649142,-36.6719801007772
101.90616816512,-26.6466062229323
92.115852843301,-30.7540469945227
81.500241750169,-11.0284498057959
83.4681608210837,-60.259628251166
82.7231648866102,-33.7542459844824
80.9113752867492,-10.3148095599164
64.1063707132795,-30.0516216674975
48.5305663917392,-4.54529359055629
88.4838381342725,-7.35826961363815
70.6490896997189,-36.5202408556721
60.2327073741734,-11.9264016457537
78.7411898260621,-22.9657382362118
92.3525790643262,-34.4287069039817
85.3093885500111,-32.1532414700672
65.5488091864353,-13.0657034181792
85.4916250595033,-31.2141007739112
68.9666444226099,-24.0579156074763
98.8270614652167,-34.5957287116491
91.5610541271844,-29.673797945458
83.2795403999929,-34.6998167576031
67.3981126132222,-30.8493097519803
61.1358163787334,-25.9705986011217
112.177336662235,-51.4655221607265
74.0411624238089,-29.7635820657042
54.167942784901,-2.23236905849011
73.3267359356705,-18.447838058646
94.5604266950767,-35.630266926191
68.5990989168726,-5.35259370929584
80.3536105639913,-14.9024485217393
70.6358160785145,-21.0128798275811
39.2483764615472,-19.659988719022
48.3184419397433,-20.0763738901412
85.4252423317691,-19.5061618190845
72.6337091551704,-24.8877190972156
74.2986416212826,-50.1657583042864
62.7135573402351,-31.7645019554178
91.817618146518,-2.14163770236156
95.0409963666468,-2.08596435752471
103.555167398458,-19.6592932066787
72.6917788789935,-14.2895733543341
65.0788612930597,-24.0447221392291
88.4866733691442,-30.2719486294475
51.3508665492197,-26.2994348295057
65.2335146875333,-32.2694708196296
63.1484082593307,-31.9887506487897
49.0130644495247,-6.20669611996217
112.882208745241,-35.6795948626699
47.9098474765141,-3.62492891736135
71.0487836160486,-21.2989312316769
112.957660575319,-43.1845641627958
116.918899683989,-54.0181276107703
77.5537370545363,-12.8500736638429
71.2176342256963,-19.3644426963029
92.2044381988786,-30.8181596159362
95.6019492638085,-37.5300032142264
59.3208079963326,-16.1711501024681
78.5590864352488,-22.1958083788988
78.2254762264063,-45.5185448377151
103.234491925149,-24.5326852579761
81.3956425324535,1.74756073395035
82.5811204325849,-13.8042799512539
109.216630133587,-35.9504672792324
82.6028302378212,-15.7942887164464
40.94687047968,-12.3316149562769
145.917826071827,-56.1216317858382
53.6625236100411,-11.2768872078136
60.2676409266945,-19.7474029175374
127.488159866753,-41.5158582023017
94.4301292315829,-44.0031749276734
54.2593091743227,-29.9751767339812
109.916166222045,-54.6882301107468
96.4176795057105,-35.3474440489733
59.2224695707295,-19.2780823952413
71.354949982708,-25.9355122386634
111.1721747856,-31.0326264370619
59.8023029642506,-47.0862919616539
97.3267088813286,-23.7042546853743
93.1362896547958,-33.09489576491
90.4800604468912,-13.411362110547
62.4407218140011,-11.69801829395
81.4956529322349,-4.62590853924961
76.2438151971101,-7.77981195881341
61.0834472925015,-52.0499536204822
86.6157995347762,-23.4765121341574
30.1039877964385,-12.1428497121994
59.1919322296143,-10.7435862982953
21.0400106746531,59.7541925140847
9.75301481430427,69.3187468016841
36.0118969888608,90.0631660267538
38.0209738351064,80.2616310438406
36.0232468624163,44.5980356019494
16.947512866725,57.9647504552005
33.3297686262725,100.413615763701
33.5809427313877,78.759802056752
39.1803063889326,105.766630093982
26.3762302922586,103.969677703159
18.7855492522176,82.8753035074877
31.1588534699337,64.3222498327978
-15.8249836429542,60.2932865108244
-14.6105603476841,58.1574666898804
32.1075390209777,67.7601287627099
23.5591952943767,71.674524395748
0.68945968325442,81.9548341567174
40.0967792629767,121.882129356687
17.1486981940376,86.0827087211622
23.1113811810679,99.7413605847248
16.5413689469777,69.7786205439455
14.612524218667,63.3502315420179
8.19151663660006,103.523159933022
36.7784488839825,58.213663199841
9.1086856950928,54.5649415081768
40.0469939685511,75.4571147343028
32.0233949440614,75.195128780536
9.77860360041566,96.3149621805282
11.6953841591521,74.0165035169597
12.4915514699131,80.2473749268813
7.96453032015837,70.9157755643035
43.9333684910635,97.8973204837598
31.1948548293595,95.1613581509006
15.2557564085406,85.6825845382667
18.3230953890028,90.5936434034402
21.0108140331516,64.2263246266388
33.0902140816664,107.148113293668
39.4200328906078,67.9357062193517
13.8221186247826,66.4923851101951
25.4745064805201,51.2919897942804
29.8823898141272,98.8135231195292
27.2568460530396,61.9296433372237
32.6784324308721,89.9045039100668
26.8671985611395,76.5478961224396
11.4448375295149,32.3598995095247
17.3535896113766,56.324742082894
38.666478134335,109.248127256125
20.7348549843877,98.2268498784906
40.0128236893457,76.2205571819282
32.2019922079475,56.6526766630966
42.1180352052447,73.9720065616057
12.3524182344476,88.638801297056
53.0676138353206,104.948027403649
3.83314664593834,75.7507222925118
41.323968912383,69.2324362446907
31.2151929149432,87.6463526118276
8.23489182631043,38.5938387717544
18.0340198464842,78.7026090950466
22.3967954813452,61.210472895206
6.1377316924491,50.9716963003523
58.7487317858469,58.8986167594515
9.68874900403692,74.9546786997527
31.2202347446406,63.3263215741056
20.4627616589092,115.300279862123
44.579379528212,127.798143378718
33.2469850934421,90.6506629548006
22.2308427192761,66.9061656060613
39.4245322455772,118.869347678484
20.556335020507,114.289762071685
6.90014924033522,64.7821694119255
12.3864122669519,89.0122189676293
30.2319204411957,90.9545235706561
23.2481681285813,90.9295791901677
31.4071457026907,74.4232760222209
17.1030840800223,78.7985215138139
52.4401098258491,120.326488641909
49.1352219099072,84.8390420690625
-7.04624164520429,47.4857716863585
48.7390637764162,128.160654494172
17.3610785018364,65.6891879820904
30.2446455019203,59.8231437433014
50.3799625404884,121.058407883278
47.6654959158015,69.6918112808822
41.080224929012,56.2951480046038
27.9782837049113,106.968743129838
39.937147604433,102.059389440486
27.0901810382377,77.8229569174455
42.9533937324483,61.4149134335933
43.2265435344911,106.969468451377
9.26597140807103,69.2362872346825
46.8998659135701,88.314613505358
15.1710602277467,95.0770375007034
20.3414385556104,85.997288349859
14.7222649896809,58.0569461185416
37.519650194676,100.598265675049
40.2305491963088,101.844880479818
27.3725215533201,64.3597281381006
32.5359429653058,61.8654517448986
7.04138328738171,42.951362828193
17.1820191739229,60.2635314206246
16.6075154080606,34.8649611902125
30.0059951444813,31.8854031751965
43.5110749034704,24.6756034638277
21.3082170730615,36.3637185473746
24.6985268328592,13.6493190607595
25.2880615737341,10.7667837350988
8.38906838354901,43.8132454472494
32.012755780984,17.7105502894343
70.8165227956335,24.8242172277129
29.2065985163511,51.3357005735586
34.1860349114002,20.5747271557228
23.2515489717702,23.2755581462827
0.950166484424992,23.5763808508642
8.8101460076416,-6.13722933611534
37.0608427841419,22.0204741256208
25.2758570720534,20.6122565512458
19.6295508505492,46.0795099173731
32.9559774773462,42.5375998982402
16.3305199672637,26.875050926498
28.0655785914442,34.0751497413385
30.0682532511319,32.8856602392869
22.4965081671486,22.1963097081083
8.26620650547919,61.0123995227794
28.0678596727392,2.85492585923685
13.5672178085042,21.883470644288
25.3563222162678,23.2844195365348
31.477253617005,26.835990237786
29.3001282675941,30.563432598635
18.4936212789059,15.5596181917169
17.808561441488,34.732129927932
22.7619577604787,32.595223014524
30.0163674343441,25.0456058732912
36.0685591689421,26.3419255852965
17.1860761927955,21.0890017284593
9.42507982730064,44.9170483656932
23.3960394058075,28.5131782263334
35.7984697756698,26.671897286228
34.6545649510833,27.7864131052975
20.5330741565038,23.9064194148227
31.7053530155649,17.7073407206293
38.3138388869842,39.9992052204064
34.230846115314,23.8699557345395
34.6381158405538,38.2366319384467
23.6598931718424,38.6001201351757
4.27811397810335,14.0702314438229
8.2871853843444,14.6864677678987
28.5078658602987,47.9643558346172
13.1837502619001,35.4434944004101
40.9647200963806,31.2639479042006
22.1999301636103,4.68891428866892
51.198815577072,37.4159882880568
25.0059793206989,38.1520517286334
49.6667852839931,40.1887922605285
17.3377525966808,33.7264945405141
47.6015413107667,9.00610284434269
36.0206296561495,28.6375657107552
6.80623249012805,12.074151046446
27.4201411111577,27.6725201290336
15.0623629438561,20.2947644879099
12.6817277025722,28.0231233679946
57.7918882310697,14.43635485137
16.3134989158597,32.1351167536805
38.2564495798177,17.4892854917562
36.8151586937795,31.3402501216438
55.0484899930471,45.0412484781285
34.0475542701436,41.9577424064647
26.6561541277113,21.4157428428172
43.9628756064053,54.5142472786233
35.6782657564845,36.3535322029433
6.66490844686732,34.5806673309925
14.9364704636756,36.874614394342
13.4970773194532,49.7315152685583
30.6941852336132,54.8517855776016
49.1002105161406,28.750587831437
23.9993094003455,24.4833246019993
53.522205899803,30.9470618424288
53.9246174261041,38.2470422490916
5.8460199265509,16.3715570984575
57.4330376954366,64.6826295894019
22.9206865825539,9.95515765483355
20.9696810868363,14.7466748106769
66.8477520705872,45.2506465377408
33.5365749318425,8.32613644210787
23.4729986080606,9.96205090499106
36.9637778699644,45.8648762781128
32.4796749168125,38.9318168384753
18.1691765803623,10.475012945612
41.9352779327354,14.9318870743206
47.3171027426844,38.7316875601437
20.2939288462985,18.3329447116332
36.0413928031781,40.2331205621107
27.7927956476666,26.5830007158233
32.4521651536982,19.9260472103048
17.155717793823,33.1582260715261
35.9895092468698,64.6352842647827
47.9511411604813,47.7056555285845
21.8240188065784,-1.70594843461418
24.4295666870057,37.5867529576835
2.07470008674325,25.6900954729766
21.2100469944716,21.9022443183996
13.5706883549289,-50.8796717622669
44.3804626114546,-50.2118720200026
21.9759248571367,-105.828251218819
23.9496175184631,-91.2317101242415
-1.55948608861075,-75.4424584090549
26.3849300855551,-46.3624670414098
36.4843480933695,-87.3164892041544
40.2183527718125,-92.784903063457
54.7024016673865,-115.113231543444
35.6722133583952,-88.4336712108636
15.4571914786676,-86.3659110194154
12.2352801890456,-63.5710953091463
11.6244190570415,-52.0890489827815
21.9181817809568,-79.2884483505711
42.9079391972109,-95.6888622424216
31.4612395500782,-78.2541353720642
42.3939081586417,-70.0986702925552
31.2108425409354,-97.7536770301131
32.8693623060386,-84.1593965437469
38.4152338105211,-68.4771739612103
17.0853127728637,-69.5224154545375
16.4193066790454,-38.622019833672
29.1649407359481,-87.3264464208599
35.9424994444958,-68.86539880434
33.4608255775231,-51.8414629811345
31.628810142336,-78.2226728682392
6.94075737468633,-99.1732604457661
34.0482588265442,-110.185233507528
26.3616012275267,-64.6045536373878
4.98167045981812,-93.7691464984239
35.9496401864719,-69.4985909807935
37.3758490999789,-73.1914894494355
39.0268995460626,-91.9127457223053
19.6034236316264,-71.9450009496907
16.5308721117752,-86.900510205837
19.2853899233379,-62.2364958468542
33.0732199755364,-110.355711494395
21.9784771018023,-78.4298496283687
15.3770475668011,-61.3350416431743
20.7003795961963,-60.4648757968967
-6.71695731385172,-103.223507503021
18.7770123319058,-56.771243242977
37.8708584480282,-76.522810130641
-9.18170669946567,-71.4445339052847
17.652137948447,-51.8610040145463
7.76181072433651,-58.4901273002402
26.3405714754171,-77.0426049703158
22.4887973717556,-76.8770914579161
23.5900995114637,-88.3156971267268
21.5099612160304,-59.3840623560212
29.0915622833458,-58.305205113613
42.2255027568864,-62.7293183424379
28.7944793899299,-98.1096731114783
27.1822765884698,-63.4804838181727
28.2011760850913,-59.2742112457505
16.429547272876,-85.7796795408533
1.01617450336806,-49.2400768228703
8.12874696981508,-74.6022478565211
15.2293876080352,-70.7927318481585
16.0080766914212,-44.1957752596609
45.8316854531258,-85.6321448038088
6.91956111075994,-53.7564394251284
40.266840700251,-61.7929616351733
39.6063120955777,-109.595174326082
31.5402610806602,-141.117884379984
28.4463732206819,-82.823284560221
32.3543699860926,-65.1826021833551
46.8780245156975,-74.7661000780298
24.6293268016206,-91.5551403811097
15.8109601342337,-56.6218445623874
23.1133937456815,-81.0203468664761
12.7535997077252,-101.131774239724
40.7200848123908,-80.0271199190169
26.1234501629585,-73.1723669849533
29.55230214219,-71.1751995437711
26.2132300352693,-108.786080309279
24.7154033052589,-82.4025586338161
23.1454748717108,-56.6467412407952
80.2364768677748,-120.899166078632
11.753540979086,-57.3812210904788
26.8471329537035,-67.0576716889087
41.1213463421901,-127.100415998502
36.6554543262382,-105.370227964248
22.3016485906607,-51.669030044797
32.5032269611213,-125.469851309918
11.8898920432738,-84.6893247830275
11.5428936753871,-80.9345962648164
25.3872815303216,-75.5528600488578
49.188114560105,-102.356764593673
26.3584830993665,-68.5450290868973
7.13076671471995,-90.8689776446907
31.8963358927492,-82.1532359609393
16.1706133618759,-84.4527441443349
14.800675950231,-32.0548087059901
11.8138282220531,-82.1222502289998
29.8219441995916,-78.9315722764627
21.3013983515111,-71.597761029185
33.0585040670709,-67.1282577765148
9.74140040019859,-38.2002995307972
22.791622060758,-37.6914181701165
10.9001895872543,-11.2202204133411
37.9093553488026,-15.1692437292546
30.3544276993594,-47.8429238988689
27.8462242240449,-34.7709426727113
14.9725705843289,-22.547668052732
28.4812308036723,-23.2028550092375
27.0637395847434,-46.5839581800966
27.3494621638382,-46.0996506702643
57.1974763583878,-50.763397451563
30.7805285402055,-16.9062279460673
34.9370351885932,-50.8953501000565
19.3310293583536,-6.08357593779223
2.8076987268268,-21.6681137829459
14.1140993323369,-33.1242751904164
30.7862203912774,-26.6668820170382
19.9530006418311,-11.4016123061807
29.6113040727202,-6.24419138254244
25.9012996920437,-53.1656673247809
25.7445890090069,-39.0248014764132
40.6770040267313,-22.6375962479934
34.5310506211923,-25.5061941960407
13.4685977667545,-19.6452797399669
10.2781024819225,-7.46831293104136
27.348163004141,-36.5649884814505
23.8328220357785,-21.3474070939783
29.3679303411073,-25.3919931478479
24.1553760654037,-38.5176714411863
40.9905641838002,-42.8760094245664
16.382503435407,-18.2695712460579
5.09971298381306,-34.4124792798265
32.3985183898363,-28.7751696735147
32.9296756211094,-30.2923537335351
43.6589431539699,-39.714937174062
21.8916432188977,-27.0088736823237
11.5259004785889,-23.8849727260387
20.3264916860244,-21.5009529191649
37.9984322681888,-62.8968148885063
27.4820318413482,-28.1800395956768
13.7211812582577,-9.38281400670502
28.9989713469649,-27.5032315540993
5.18521711810186,-46.0534897663039
14.2350213274435,-17.8529619016233
36.6070057861576,-8.20667202659901
14.8178078498978,0.137241939485502
9.14435662722386,-32.7927193219475
8.79324405374676,-17.4181590833041
33.1918660894098,-27.5841773660805
28.6964868281708,-21.867915596187
31.9003249692742,-50.3343196690999
18.452937122823,-26.7164944546484
42.02754032088,-1.09690826643068
29.7616876471255,-18.6378152980919
46.2381696467839,-36.9467627421186
27.0191388675081,-18.0303908158849
43.0881054972731,-27.522097726245
19.2805703591568,-24.6199937291147
10.4115556049791,-26.3035378152621
18.6451324254823,-29.7212571171173
9.89684895500317,-29.3041125891609
19.8135740878607,-14.5936629050937
62.2694699415268,-36.0461109064494
9.45217656313343,-9.74083662268023
30.8028950168724,-27.9486216978597
37.8668305338314,-56.2259087900589
67.6766996456136,-59.7280502184379
36.219440256351,-35.9401522501838
31.8907285660318,-12.3094975799531
52.6382296104843,-25.1770117136616
38.6616460835751,-33.3189749555322
25.839883318961,-5.67075264243143
21.3651024668077,-31.1755908605707
18.1869945759823,-47.7612883664062
41.1325535356533,-30.6930844327861
36.3154343472822,-24.7017758144838
16.2071544961754,-28.4721854244989
41.2846670275595,-40.4072653391226
41.2546998979071,-5.69726544086047
13.5147665477758,-8.72456441771095
68.1910438543933,-53.7973215155804
9.7870319917642,-28.727625682947
27.2872747756729,-16.6538724335589
49.9945888711878,-46.6806494241245
33.8457308859574,-66.499822189019
21.6282292991206,-23.0223517066752
34.2289243275192,-36.9789283239983
23.9314192412069,-35.8033099052144
12.5733236902655,-30.9183602983133
35.6234674464736,-33.5744074306161
50.9161896738156,-52.0731742951225
21.3593794156624,-36.4070415591343
30.0333012557998,-20.9210938507583
35.9913923536129,-36.0804357688998
23.7883951175203,-29.8604701795906
14.5716503610804,-7.43370252829985
24.8735415302088,-3.23268496355505
46.8915019127561,-6.2732512026191
18.945197470232,-36.103188240867
34.6705855716783,-11.6991152077552
11.8691686641744,-14.8592737430548
26.404702590063,-9.18041956260951


==> Figures/Data/fig1_s_hat_tau=61.txt <==
real_shat,imag_shat
-83.1131755505054,118.033137538177
-42.8681154381228,48.5724645045424
-97.8445183417965,79.8954772130029
-74.7438690882834,72.4800691149721
-85.3670270512898,67.9378961719231
-78.761397734554,125.37072309137
-57.0486113287693,56.0030261533663
-70.0510330881684,92.5815607096475
-59.7875380074609,96.6087090704513
-95.5073748944533,97.5046819378274
-89.5530542485954,79.9058569329416
-66.2194936860388,72.6453466845853
-78.9841593886115,76.0660003301142
-72.633158738019,61.5034805255366
-69.1907842561214,105.702461517369
-54.0138403927053,59.2155066737273
-97.4694998615778,112.644975794843
-90.8243073085961,71.9641339421975
-67.1838751782466,69.634705014456
-82.0318855148281,57.7491860370383
-65.1742466293918,47.3599392125746
-104.464158751287,86.2347174613959
-103.178104402129,97.0761433811413
-102.911139151789,73.9183020891228
-71.2544622818482,56.6380581107861
-55.4978794500746,59.9756081983199
-65.0680462520331,62.5365027130335
-67.4053515692869,52.4794600845684
-102.581955963862,84.5056385856678
-96.792991170687,88.5733352318326
-75.3450012845485,62.9194064860803
-70.4956740338236,59.8347502101578
-75.023116859556,69.2281223981763
-94.2997883015199,100.958323733393
-38.4462549648163,63.2938109696442
-60.6627840652004,47.3627326214389
-41.4338601572763,54.0602896975066
-82.1540562929006,85.4348870437125
-67.5610115608227,68.5329367499974
-57.958409474545,68.0697788471619
-92.5838038153129,95.4114203290246
-93.4239838388165,80.0994904013117
-72.0892087629076,82.1543228331512
-55.3462829320088,64.3732891028257
-54.8175022542153,51.7084168932189
-62.4868962321524,68.6912681107818
-122.859094971724,102.737966637898
-83.2342603522496,79.4540155083644
-102.377621666387,97.1336825477713
-75.1838950682375,85.777445664126
-98.7028554227042,48.0033891274888
-53.0749084233556,21.6120546383561
-110.060721547741,15.0819094281448
-85.4077261987251,33.0892820174336
-94.4287662287093,22.4708505169553
-99.2508822735361,49.3581887221917
-59.8745358902756,31.0025214224583
-72.3536517786882,47.8440297106051
-66.8081655451185,38.9946321103701
-108.917623522256,33.0039973807607
-101.510837258878,16.4153494168023
-64.7818962760589,42.977059056858
-81.0508798521452,23.2678756581588
-84.8090801846594,9.51338345349316
-89.2769585273167,46.6892468793738
-63.207619402616,27.026985729355
-112.937909359802,65.0546951846095
-77.6059490761487,44.0460066396916
-63.8477482767343,32.5860527971633
-73.1524410846051,16.4779480443357
-66.4994787814206,11.8644483470799
-109.48733437393,42.4493358275478
-99.349008734482,28.3054574992639
-100.598124784979,41.085357673235
-78.1067047035496,34.8662121821361
-67.6898167281407,16.1977933524908
-68.8126234951837,26.6329675155961
-73.6377241340369,2.38531836458781
-109.611680649875,22.1398279963812
-100.12732705119,42.0972515978638
-82.7348222205876,16.2832163345818
-68.7541255226107,23.2097002114889
-79.2650723347993,39.691737465141
-105.493324505095,33.090339483058
-50.0695270869573,18.0607345758656
-60.0164220135282,2.87237713162658
-42.9293591096073,22.4455922302484
-84.8638394239407,17.7451781989374
-64.8328966264115,19.4646208865454
-62.1222133450756,16.3038702156231
-98.425857641755,20.7744497141696
-85.1433473773915,33.9747052443428
-82.4774291525191,15.2976580479758
-62.3163723271572,32.3079235717169
-56.499190128867,28.2299500454915
-62.4320791661935,26.1740523571454
-135.06884744454,43.485731758317
-94.4542257398742,26.1518043237963
-125.13161954202,14.2956727297584
-78.3463302946969,39.9590716599842
-96.3409249991463,-88.3441289092538
-49.5989780257834,-58.5353314605403
-83.0022251620627,-101.79898301278
-76.1770109110822,-59.526528294369
-88.2326109703274,-70.7334897539573
-97.669814935977,-109.742377718989
-65.4103235666266,-59.6912164210423
-60.087770689305,-65.2014141947235
-67.7588539442809,-90.2750107196625
-109.387613459188,-91.2675948980754
-83.2259316258917,-113.706332709335
-48.1146225170698,-60.0053754816695
-77.3498156057687,-71.0694385942922
-66.4060490040196,-92.0487035291485
-80.8131812739915,-79.0310332745039
-71.2124336784685,-47.2903680513289
-91.0332805428027,-92.3830683843397
-70.4584935648719,-66.2946123281246
-51.7755372688845,-38.2229545471773
-62.6373023868101,-84.2807435053552
-68.8128817505433,-77.33188605222
-101.792763497489,-87.8092461657688
-83.4259979886999,-76.6149948616562
-112.422087011713,-80.3504022473527
-68.957185035841,-60.558320708519
-55.5009523490607,-46.9125261036436
-62.8650972949187,-62.994666367772
-73.8352540632302,-55.9563034016473
-96.9902664834618,-70.1215314469792
-102.801551162085,-79.0304166160842
-74.0056086539609,-66.6021674751884
-64.3450000329768,-89.5552731772153
-68.7456771021637,-75.316438322906
-93.0121230652085,-87.5869148177269
-47.7384448144745,-50.8663683201923
-79.0977418018686,-62.9739407049701
-51.9932422273884,-49.985712003082
-82.1846365212622,-78.6716543906809
-61.4123717086193,-76.1605777456701
-79.3263308359126,-80.7451555444802
-93.4125915925037,-92.51243074889
-73.6325917001754,-99.3000317893868
-66.0655935745923,-77.4630873714608
-55.0243335434294,-74.4823813395054
-58.6002155012958,-51.4549744464447
-64.121808448532,-60.3002083432511
-104.564226321636,-103.105554790202
-94.7783562760162,-102.47896445354
-97.6913049556898,-107.445476457755
-78.4001445154096,-65.4464884656512
-109.674742349092,-21.8911234476542
-51.3378425086571,-24.7147872936242
-100.273927767896,-39.8572944034785
-87.4900125677268,-17.1904489645899
-87.6548948127429,-26.7633400843862
-104.014526928578,-32.6246345233997
-65.2699054077896,-22.2856690193432
-62.8921656320769,-27.1286307090289
-65.6004340548034,-35.9471525686943
-110.486581783293,-32.3796248107219
-100.840063386374,-48.0954111812322
-57.8859337432757,-0.918078013179473
-90.5876922713842,-23.1154553269218
-81.0589730375517,-31.6437115284692
-96.6462432930186,-7.52222801797078
-62.7014266865348,-3.26353905493101
-115.213821998996,-8.76918686352302
-80.4736107948027,-18.67384730399
-56.2501075736587,-14.0354648186519
-74.0602681868103,-22.2545429719518
-71.6247529811288,-26.0709474248968
-102.114724774469,-27.2842248528321
-86.0321133984414,-31.3404857417607
-110.478931180284,-28.3737053183339
-70.4274485617575,-7.7450525478059
-57.8283432820781,-19.7942538414895
-58.0257533953082,-18.7846152063368
-72.4237542346564,-34.9832476008316
-109.921334701405,-21.7041606665046
-100.69266765969,-8.8926078193101
-85.5145878548191,-15.8590985656943
-70.618425838163,-39.1482182406372
-89.9285235819387,-2.30936775658402
-100.638950792782,-27.981958984606
-59.8035895396043,-21.6083794538515
-79.0993850197849,-43.6108205572196
-50.5027938406091,-9.56959061469984
-87.7656600066693,-26.7817191361529
-67.7965489783582,-34.4288301308682
-79.427472934567,-39.8330846785972
-97.8274958402181,-31.940124863599
-90.2477642554894,-39.0239451130493
-78.4284734720116,-17.7064652868067
-54.7987979061525,-30.8839712744255
-62.4971591328275,-0.413976194626086
-64.0218717932918,-24.3838915020074
-129.752449977027,-38.5182285690394
-96.5972198470157,-57.8207984795879
-114.640603067531,-48.71897054942
-88.4888882390309,-21.895600560502
-37.2984307867381,124.509563305588
-8.6787879293332,45.7055663277852
-41.7810276368382,82.3682158563762
-30.3379832721457,79.1302643686648
-36.4878163394608,86.8138352851954
-9.71160959332638,118.935225985318
-16.6357000593564,61.8562600317288
-28.5108761792822,92.104751213621
-20.5926769877054,102.258256804014
-12.8832317363785,99.5124450203779
-29.3475135927669,92.0351800498506
-16.8815120360128,83.2643615661035
-20.3244080382924,96.5513813757988
-19.2045078507236,70.1894245704186
-19.15175200441,105.725803224796
-9.24767620566992,72.0603864662925
-25.3906831836759,121.732160520375
-24.5241781116194,86.1228310041873
-14.5015305552073,69.8302409231239
-34.9074151596067,67.5342456064575
-9.71804612033295,57.080125016078
-57.4583711821197,89.7739854217908
-38.528629121639,102.310099125677
-64.5143904376477,84.5813165413822
-30.7893934988717,66.5715764806456
-26.8017321447488,64.7132191957305
-22.9159356458219,62.5069418033386
-3.19155708673756,65.5124511202546
-56.5003235948304,95.1341735558364
-26.4490477764618,99.1062429397969
-44.2556258247385,72.0263766122231
-29.9496486733399,59.0064381151711
-23.3850781574104,83.2530240280728
-22.487229744996,96.0440653796955
-12.7959548737615,62.2863848824761
-21.4056419448845,56.0958629804005
-8.9847434842122,58.8290591856021
-25.9042262047579,89.0610237400386
-33.1673177224634,65.8641125731395
-17.3991662284502,63.4532999975821
-35.3014948496907,100.444212077297
-16.7212182395686,94.4791215242632
-11.6784672413724,90.5436993090429
-19.5866139593457,61.2038069881921
-17.7135866370178,56.5383824166995
-18.3515600749277,67.5725523093855
-58.0596465263342,116.437959745599
-22.4811253828911,88.9545904156624
-32.3471406958659,109.776727462593
-19.9895704425503,92.4847417677216
-32.5512212945128,55.6011948036528
-1.60308424812107,22.7712373169421
-33.6061512538908,27.9256825522549
-35.0157550041963,34.5268790582123
-28.4279874329312,23.1904015508952
-20.1455214936964,70.7608006953509
-13.8966497054973,33.5049784637276
-10.4484504486477,32.7121530637045
-18.5102599474266,45.7756364334102
-24.8757362855598,32.9713325791533
-39.5405063429296,17.5438092269029
-21.8571829664469,40.8748004253315
-26.0592154381041,41.9340787276893
-18.0958644564307,5.95283296188846
-27.7700180453752,59.2827511425068
-12.713450885228,29.0930380170524
-41.9027986373354,65.7376895563934
-25.4050306155278,42.1828991414162
-17.2449033194447,26.3792087025324
-42.3775331829767,4.79686322902702
-26.1562226017646,20.5651195367986
-52.5255581927985,49.9579170482623
-45.1439888803819,26.1058725090141
-54.8852775743911,29.4277491819697
-33.4214705156933,32.1877028773637
-27.3048135101442,12.1011477900401
-23.2399938063835,17.0995843670898
-11.1272210883792,25.6382432733056
-58.4706928522807,23.9446969475642
-24.7408381222997,43.7230109617148
-45.8262523963218,14.6499899319875
-30.6040561482966,10.9180960027055
-33.2714046955169,39.5266590034067
-33.591749057159,38.0206147452138
-9.57088917549788,20.2727482087906
-22.4260424548379,13.2810677812528
-0.884122495331448,27.3058614485938
-21.2452907915351,27.326556889182
-26.944462876663,27.0100379006315
-13.8810381898664,29.027527543395
-36.3111979262547,19.022052261387
-26.7673684342561,32.7449923126419
-24.2394670829672,24.10457212602
-11.6614564466236,23.9422998254532
-24.5674115872679,22.2948680070351
-21.1647032556635,37.2935431501887
-58.6464446886553,44.3495012662961
-32.7240149932177,24.662082894202
-37.6498819912512,40.9807892075788
-22.4194045633403,42.8651012241793
-38.1967493490086,-79.2958313460393
-20.6077660605638,-52.9915013509692
-31.8528206857737,-119.759863405392
-35.2554855926242,-71.0339610439716
-36.168952973411,-76.0845331258597
-26.1740301148577,-128.091042900217
-27.0035493875783,-56.3479085175346
-18.3714503948641,-68.8563927417106
-27.8971180347087,-91.4158423692698
-20.6098974128074,-83.2221589240113
-38.9516284870945,-127.058015290854
-11.526211563628,-56.0249254413655
-28.9635280927784,-80.2592088233795
-26.5503895956021,-81.2120282369362
-35.5737687928017,-82.1359507769819
-18.5740916889171,-44.9279793722912
-30.0311198668566,-115.451811440396
-20.2207173003522,-78.7707525807512
-15.8915863059625,-47.7288014601023
-28.8464621295259,-79.4859374105448
-33.3514522921601,-78.0379801085923
-37.9931025657993,-101.205308166842
-14.8581679146631,-96.7345553833619
-56.2423334066902,-75.8974738999847
-24.3718794243095,-63.9881602530807
-18.921759923173,-49.1291134658615
-21.704661530492,-65.8126590417769
-14.2783376896482,-73.3586686170247
-53.130368412378,-80.6299395804274
-18.5181312814473,-102.717436685403
-21.2482309932316,-72.1878454675073
-18.3558149461117,-82.6346981767346
-28.0298897428427,-83.4689618295515
-11.1515729188851,-112.26018363271
-24.1048417778915,-49.9014055113515
-25.8083132353574,-72.8188998837823
-6.05822703280761,-48.0335150934397
-32.3674233946058,-86.8402504766161
-21.0428434882353,-88.7777965401712
-20.2789529695782,-77.3932619160353
-20.0443727617288,-85.4655002927573
-24.4649612636931,-101.209908793327
-17.3243785433591,-72.14188439694
-19.3093610213934,-74.4160420369748
-21.1849230244117,-58.119137527056
-22.5284479483269,-72.2346819541665
-25.6054170310975,-112.893459954775
-29.9607278035216,-103.948484445719
-53.7232150689673,-115.389374812577
-24.7685923785476,-68.0714679480491
-46.5523602806571,-31.744965288614
-7.86003407356811,-12.3773250449535
-43.2040500569553,-40.9381965473317
-40.9083101558282,-17.2162833875254
-25.3445227293385,-18.2153253548767
-21.842205943561,-54.8715960377567
-14.7635803467518,-15.7688767752714
-12.3876287483155,-25.4531224399035
-24.5688467807184,-26.3801694560505
-35.0682879883375,-33.2882749758202
-48.8352233673861,-45.8814791082282
-15.3375089157716,-14.9108138804458
-39.6483658901401,-25.6874017110817
-24.7327822213557,-42.4824900974222
-28.8589350138305,-30.4510571142958
-27.9561281218705,-1.60969117404142
-36.8139941198992,-17.7938163785551
-26.1640840867509,-19.5173328437767
-12.6927759459522,-11.0627449279248
-36.2063266518712,-37.0962208795053
-32.2025199910896,-24.5377873376471
-42.9365436743457,-23.7049331107964
-37.5762304696157,-43.8559095808525
-61.7187836032371,-20.5301915051478
-31.609356792251,-9.57116922950559
-32.3180777505433,-24.847887350538
-21.5308411018707,-21.3376777825896
-22.8933868117914,-33.0827621272376
-66.3744665935792,-32.2620230214871
-30.5121962001135,-5.04327541379042
-42.7431496683263,-33.1115912846225
-20.2871582996381,-39.7020087050742
-37.4481479761997,-23.9883373567236
-24.7788819591801,-32.179276482528
-19.5024026243648,-13.6820334160963
-21.5254273048517,-45.0888303710407
-6.01353726270018,-11.940332172724
-36.8991618466205,-26.6902509852939
-39.2292150937212,-34.7813672419186
-27.8479387049393,-33.4769371524923
-31.3131253676359,-50.8151087971121
-28.7334091437125,-50.1856266514999
-22.3935864482733,-32.126393015111
-6.80959647823114,-41.062300899523
-17.4980545054641,-3.65021783446875
-26.7898524859269,-23.3030967225547
-45.0671546797716,-35.2371100289887
-31.4463746151721,-50.7919021692405
-60.8022844898769,-56.5056717860181
-23.6648195941767,-17.5998740611336
87.592875479702,107.197634045934
60.0532642375305,49.5169876777863
96.4812335609579,76.0552017124642
46.2472603804705,80.7198380681371
75.5333912351705,85.038276299394
109.904516863011,100.775765279257
52.1409167541788,62.2212453237589
71.5509889180382,57.6562576158862
90.4785820766802,87.5361891386178
105.699657475417,87.7606820934798
69.9658174296897,78.5382143054318
65.1571499093252,89.4284152323913
80.4297189861371,86.9621536950185
86.5878505629719,59.0881706509552
72.296135570788,106.167786365948
64.268213219127,69.2387314404142
104.708559391876,93.8873235525396
85.506204226277,97.4580687748125
61.2867131239629,83.0418737802877
79.5154817061974,70.884544143369
74.5516545108506,62.8774376963965
76.3068381377397,101.438911309846
109.144750072131,79.4388016749674
72.7698272487596,84.3375482031406
79.2178686892754,73.0184455493907
51.5484652098912,61.0503399080429
53.3642406639333,68.0457551295935
78.7255720547086,60.918217910676
69.5974593591159,76.4655918928675
102.762361122046,88.3385316456982
55.7118965116647,74.9663166458848
77.7867523964883,56.8197184600329
71.7514897393782,70.9919709920492
102.537431891345,92.4159294916163
49.7945557586455,60.1115282895234
57.4309003426035,59.3438045828148
62.0565498443903,51.3901246177885
98.4679505526963,86.974646546351
63.0762775752621,67.3897630271
79.8960219809433,62.8855835662428
91.2746318783115,81.327839863374
100.121413859588,81.7562486626619
84.4636498096515,68.8070938560987
68.658060232744,53.981099655211
46.9146159016921,57.8597656882172
57.0517297756245,56.4335870996546
109.364904298566,111.119499230913
80.2726954104592,98.7979437716174
99.3381389285737,113.302777822458
58.4224669747906,74.1246116498629
91.4152422375995,72.7411908218492
64.000496046194,18.7371711263103
107.273661612826,32.4608128031607
62.6501433058524,22.6579830158011
86.7868150163604,39.9248612622843
113.420960043753,41.3942306089806
54.3517728911557,26.4009746796246
80.3645011100915,31.7826274186106
89.0203357264854,26.4996422937193
105.436086349861,40.4746534065917
88.8572343678814,27.5079107328626
59.8748919390121,36.8322022460612
90.9520025626444,35.8471621404313
81.2612405106328,24.8945445666208
75.1906713727958,56.9142919984498
63.8399353872095,31.4514495923753
109.336888662217,60.0431318618736
76.2083527201811,52.229370879303
69.9123367391973,34.8815145825373
74.6512876007415,16.0265451556578
81.5685226313178,22.3522017956053
81.7550648761702,43.5259492425181
117.673585320024,45.9461636811431
75.9881514087294,24.6200769256122
68.5222220344956,34.3696053176896
54.2391524127606,21.4622138583228
56.3936934672019,10.3069799917422
91.6372632484397,18.6546559383286
79.6578221407427,27.0944229201304
112.633938654854,39.105100072349
72.4219780921674,22.3860900079708
71.4995234370791,8.27692535916587
76.3123894863725,17.1270702853491
123.173127313369,31.035056249751
41.7294110031863,24.2016092193503
51.6663024521881,17.7803772681852
63.9366363190619,18.3943277371819
98.4216798222785,31.184177046499
68.60504418802,25.8704739730025
81.2358524288053,40.1515360833862
93.7123798461182,18.1370442244164
103.721015091573,30.573859006311
84.9667815320611,35.5245020309485
71.6201990830972,11.9458214125303
64.9054686300198,24.4933525641947
59.197879510921,30.935448321767
106.890013662211,56.5704444877906
91.9229971861042,30.5091765515246
120.962523461127,28.5486929862747
68.3733294515761,37.4471263503175
92.0712106747761,-77.4407113901046
64.3708718570602,-54.2245714560426
93.7051436039218,-102.990430433386
74.6663178060404,-74.8926098734612
79.0592083721487,-72.3488276443412
104.458284519861,-105.31788121079
55.1159096672346,-52.4715379977475
65.4821936613239,-67.3082910570813
93.090919627983,-88.1910694978355
93.2690307777545,-77.3340322933454
82.8310447181688,-104.771280579183
73.7855715889282,-54.217842965586
69.4534598609007,-68.6571096286874
69.9897126566632,-79.9324037365314
67.3650517032878,-82.2344707865196
84.0678653669519,-47.9409698103427
97.8534826706339,-98.9872024524034
71.2609791721469,-74.8783430651826
65.2276578164107,-55.7190472183104
70.9353326521412,-72.655117555079
74.8765575124658,-74.5424342476353
84.2505407265491,-95.5017129304183
98.6664566746999,-82.7756103511305
71.7491748198307,-89.5091378768269
75.815354737507,-61.8395360539541
46.2050416268616,-54.5237384751858
59.9924140972608,-66.4258948445847
77.6405637651692,-75.096660906791
78.6129538128131,-66.8167634778004
120.973536983694,-91.5789701207686
68.2863899493605,-92.8039732293795
79.8222649031009,-84.2796390878988
83.5360451158818,-73.6329605026986
97.947470081275,-110.893661801438
43.8886400833711,-45.6711797429191
42.6558679540496,-74.3445876568815
68.3701974089754,-41.3951000360246
97.0164504712599,-78.153199075274
76.1599190685574,-80.9883694794964
59.6055237261483,-54.9114463094177
95.3682594596777,-83.2267915214902
88.0884405649753,-100.593416626055
73.7397946043665,-68.1102596431104
61.8088809925675,-68.1641015820215
62.0002416227917,-49.1010545817375
63.7873531490921,-56.5485963315039
112.005213237862,-89.7984764259835
93.9271401253355,-95.7075540644465
88.1204884060987,-119.001285149798
76.9766566247973,-74.1944197859247
107.733431293848,-22.6573886323076
56.883779772982,-8.05563406189416
114.611435166819,-29.7615791698707
74.6863961348166,-24.2530493394474
81.2542689812543,-13.6525649941182
124.303456057921,-29.2028062096957
58.8735734040677,-12.9243687059118
72.8387208211946,-17.3111049005255
101.892311087103,-28.3567962956795
114.139041950503,-22.4787469112762
90.3236954235693,-35.5359770785393
82.0750407899693,-19.8760675587117
87.6912940669239,-13.4346528822947
73.0197394554768,-37.9106168338596
80.5628353866658,-25.7077337411496
72.0394312213467,3.52055997818307
116.264828227606,-20.5318106625884
75.0899386281623,-31.7119005170441
61.0670507801833,-20.7627928662003
76.838999636582,-35.7853076845102
75.8656852479053,-19.5199646868166
83.3914405998198,-26.8196337175696
105.673593587183,-47.6792802939217
84.0012742700639,-25.467350166072
66.2236541498321,-16.4495819715675
61.6763893695329,-28.1823180712004
60.1209266099236,-22.3299941616153
80.8009308365318,-41.6301814867682
74.9621170454161,-30.8652960467504
123.795838791804,-27.315075047932
61.7097761368073,-28.642507123271
75.7996066821722,-37.8199081516225
88.7719504686273,-26.025205853268
107.520750827267,-51.3070963509772
41.9500764098578,-17.4302838508886
44.1918434349041,-25.6853408108437
64.1325592791625,-5.97462433271107
95.6834188324052,-20.7537837449466
71.0845216671787,-31.1187361661232
93.2052575221604,-7.89455800546787
101.055377512678,-43.0389861377395
93.3143155316159,-34.6231994900653
85.8614886592456,-21.0314789577994
65.5805233935703,-30.0838270476405
62.2534304694288,-9.49566690970403
65.734204131254,-19.157510569627
109.799640904144,-13.6257469783106
99.6913787035871,-22.390957896844
108.194459306434,-28.1316009515618
77.9957304092022,-31.0672721153448
25.4819485746452,117.969113209069
31.3726987112417,45.4630298045831
31.172217855704,94.7343643919048
17.6366068571014,78.9396052550508
14.3406284859159,84.1013562908571
40.3560677697955,115.932249737849
10.9734837187107,62.5292606203985
23.5624767051113,72.1994541698659
40.3657526650173,85.0557110907976
43.379080542226,101.74901739148
27.619276038658,94.240227059878
22.6357699845657,84.5996722706502
43.8668631291187,89.6754545669357
31.6808427738389,64.2617902022194
27.810523758191,105.471870820077
25.8538906726616,60.366331997627
35.8275525935186,117.771832853502
29.4962883831604,104.02686706297
30.4281764632715,79.8033881890203
11.0714259615366,76.0596885614027
31.8461076563963,64.8182304932233
9.22447332528747,99.6703566640389
52.774509826687,93.2651248377835
16.3835772912735,83.6228753020381
15.3641027102699,67.4040771262516
13.3092854904446,70.5773383729108
21.8945774753521,68.4467637825139
31.1028455983668,63.2033258152333
11.341975940411,93.1619828338831
64.1564188276845,95.0642663175774
2.44655233295342,76.0380815878733
23.3981976092231,58.412939204407
9.70003285715467,87.3988531680151
43.429961875363,106.906101823081
17.3332950581022,56.8274641722791
18.6538516064745,65.9055373604056
25.6046054731905,50.6922293504622
40.2451350318583,83.3467798716883
20.4751052113937,72.3057589152397
41.5848595133326,76.8783515449495
32.4694032690167,92.5884642154937
54.6257134339614,89.6632389343345
37.6135742704121,80.837568898436
23.6215234979443,64.8512165724674
17.8347957669268,57.355560063015
18.0160025538409,57.4491933589279
25.6396316802575,108.844745151829
47.6733846832722,101.499644840947
49.1786341917206,125.839892420556
15.043939321137,77.970481773772
28.7829280410501,72.7196040796612
26.8779154227681,22.3159677892694
31.3288106277766,35.8506237136871
15.2170487409844,38.5715294602874
7.06820203683223,27.4095042591438
58.5835089803035,52.0789429912048
11.1354318175576,32.6279122492287
36.5189065906671,30.6797470468472
44.3970530115701,35.9090788711768
51.7320498635486,33.345746080837
27.8126236551337,33.1376737700543
21.1521852377465,41.7646249033196
42.9968728019013,49.4940750752125
30.0286128820384,9.85631474884179
33.2090103172229,66.0260948984787
26.0692238795286,41.2543011994837
54.3688990607185,64.788853594612
22.5653724226519,34.2557900835245
20.0304173755664,26.9925002196883
20.1424426294665,11.144746135512
30.827420078767,27.0062937587101
15.4794887637756,37.9238999134863
58.9939952429109,38.3537177980051
14.9021130951295,23.548687017257
23.8189334020625,31.2928064160179
18.6574270696308,16.7906499966088
17.3846783631078,13.480672509036
29.8487481469109,20.3282840774115
30.4706634361225,15.1537580396023
59.4986307076484,40.7917410002451
6.90855964022998,19.4501539946923
17.2375346832616,6.89965149183884
14.4849236459387,37.2861805296347
43.5631349255061,40.3357154464732
18.8456490611722,21.606662739451
16.9666290953216,2.59267279780105
26.3504644562798,27.4182581060728
33.9043593988262,29.9479876939022
12.4282839992573,26.2962464168293
48.1727988415906,37.3799699344741
42.7369144188751,21.6899210527948
54.0480336897577,27.2884246822951
51.2091350768966,24.6442840958036
36.2795837208982,14.2983401414196
16.7754001429665,24.870547850579
25.6398962731075,36.6783545551019
52.4156279869649,41.905247852809
52.0676257362999,26.5819727908731
42.9121527471003,41.3933782555533
32.1839341415226,43.2446331572732
31.6034254657214,-103.16578868029
21.4072513480546,-48.3370532171232
27.3675611399839,-118.185471258637
10.8461907570179,-75.542572567868
19.6515614489659,-68.3875680080923
40.7965873185713,-115.534985878664
12.048779581849,-51.9719514525604
38.3908846724092,-74.7691676148979
34.0192070689404,-92.7343968150518
35.9376628611941,-83.5312044599038
13.7389047320252,-113.944305285441
26.1895060180139,-56.5424162047749
29.3600134190385,-89.0532240148806
15.519272335091,-83.1482641958087
19.3486640864339,-86.979489781342
25.5967570380877,-49.2760275314746
46.7116921157833,-108.82740291201
48.6915746725784,-79.3474365648802
28.6689125321133,-49.495184625859
17.4304377856944,-81.5534514220927
35.6238442619086,-89.9500848515904
20.5145230093155,-98.959766764011
23.0996848095325,-96.3175106230451
16.9205977233348,-87.3370441509115
17.4821602471999,-62.405154103193
13.9616101333813,-54.6827868400653
26.7127458197609,-55.7216648317554
35.2209824506165,-75.7002828687784
15.5575233249392,-80.7109531753576
58.9031992394527,-99.663599513308
12.3596863396928,-87.8714375286241
21.1743898179043,-89.2480703877058
33.3852315462446,-88.0732646281439
66.8356853071358,-113.298421273553
24.0158031648664,-45.1724728633766
11.1800468356321,-68.5113650190511
21.2093283811224,-46.0210898207848
27.7045282628175,-84.6477265196693
15.3166117592798,-82.7152421452783
29.7729146998876,-71.2889368367827
27.4043889618995,-89.3294964779303
44.4855416999814,-100.854314971192
41.9884088663065,-74.153535917363
33.2313594797622,-69.0415861595496
31.9301631397633,-55.7918456105969
17.8395133412728,-68.3533452224734
43.8819179211618,-97.350524956598
23.3680793677738,-108.537057265029
27.8064179682036,-123.026568069143
38.0334051404449,-75.9490603404462
34.188579194092,-15.3367344762175
27.6282991831154,-10.3635454833625
38.3906213371638,-45.3644542677122
27.0912425097674,-28.2144570262328
16.2404279071697,-11.2646163675538
66.7744963683782,-38.7284567868673
17.3415388860954,-16.2053161129991
35.3660545462038,-17.8967268207152
45.9245296699344,-26.15918056208
40.5074766592676,-35.6415753827273
22.1674587603407,-53.3319048251285
19.2310394442755,-8.44110578695573
46.8192599986743,-22.240192850869
27.8349898453975,-49.9084884194872
19.703661106982,-15.8878224766205
31.3428464843826,6.09138424669405
45.6909200163555,-19.414328359463
30.5380392139696,-22.5157161858483
29.7875007254739,-21.4292043909293
23.9035962922936,-32.2416115260665
27.3244876677224,-27.902470953506
9.19670723107011,-32.784590941227
39.7391826073057,-51.7139153201554
9.06492131593258,-35.0005723962199
20.0328699572915,-10.2291644273197
15.785188916827,-23.6937631938221
24.3033101895316,-28.80380336572
31.8872491311739,-27.6517475344781
33.5787933241067,-30.8776033645094
67.5106757182783,-18.4641890222394
2.35974591457837,-41.56322792481
21.8940757914569,-43.4889742385821
31.9612199599509,-19.1910808702934
56.0620517419373,-41.6245143096426
19.0601367632279,-11.003743441904
17.4856378184594,-30.8319441434382
39.4944877164065,-12.2629039111711
33.5660373299001,-34.0585168074523
25.8986642502714,-29.4072012144653
30.4232633321645,-26.528244351556
50.403184670508,-49.5508704600698
49.4287605996623,-27.9144842014407
36.646659192434,-26.4811193527795
38.2720964258422,-28.6333607031049
26.3535624725087,-6.61408288729093
25.4590705404582,-17.7298658911637
49.0847717425679,-25.4828485283443
39.5625959265708,-28.4126953773111
23.6842519654548,-53.4550921091368
34.7281814806936,-24.4718202077477


==> Figures/Data/fig2_expected_tau=61.txt <==
Ex_real,Ex_imag
-78.3094071982216,78.3478465366176
-85.5733817198899,85.6256427133342
-78.2416105020628,78.2317809685418
-85.547156277401,85.5790721032637
-85.6265432609697,85.6189259738411
-95.3873661819127,95.4013814405358
-85.5920835464071,85.5233176395435
-95.3758167162363,95.3645528896105
-78.2376606373263,78.2480171303655
-85.5497632888977,85.611959955311
-78.3891383255195,78.3501101341337
-85.620866564502,85.6645143122128
-85.5966698887189,85.5711903422327
-95.3787759691423,95.3898711893989
-85.6616619122409,85.572785803546
-95.4144492118989,95.4002641657087
-86.2032426771665,28.7819675920343
-96.2721527514855,32.1126385678161
-86.2019771759405,28.6870650866529
-96.2774501669411,32.0740120638559
-96.3428400887068,32.1237920089314
-111.027586155206,37.015362473308
-96.3385945800866,32.0617791288223
-111.032302325567,36.9915395718817
-86.1617595901112,28.6681910119784
-96.2259399348928,32.0932377498449
-86.2667255487936,28.8075840261815
-96.2817774050289,32.1624699111744
-96.3278808361274,32.0667772172866
-111.010972083851,36.9986968424864
-96.3765522984007,32.1146814582323
-111.043941944671,37.0304939907287
-78.2480171303655,-78.2376606373263
-85.5711903422327,-85.5966698887189
-78.3478465366176,-78.3094071982216
-85.6189259738411,-85.6265432609697
-85.611959955311,-85.5497632888977
-95.3898711893989,-95.3787759691423
-85.6256427133342,-85.5733817198899
-95.4013814405358,-95.3873661819127
-78.3501101341337,-78.3891383255195
-85.572785803546,-85.6616619122409
-78.2317809685418,-78.2416105020628
-85.5233176395435,-85.5920835464071
-85.6645143122128,-85.620866564502
-95.4002641657087,-95.4144492118989
-85.5790721032637,-85.547156277401
-95.3645528896105,-95.3758167162363
-86.174993076617,-28.6887097147084
-96.2725500341531,-32.1014664568388
-86.2515035529695,-28.7665610490034
-96.3144637124449,-32.1335619103672
-96.3355317441999,-32.0696872833902
-111.029214972978,-37.0034797826563
-96.3554063707598,-32.1025195427316
-111.047043267671,-37.0154306230218
-86.2150167715811,-28.8226437694126
-96.2362659067811,-32.1402361043031
-86.192224088754,-28.6669511998322
-96.2310470797658,-32.0649450482156
-96.3636898948005,-32.1364817026189
-111.023451212161,-37.0301285623444
-96.3336992574828,-32.060120525103
-111.014853532907,-36.9869277706082
-28.7665610490034,86.2515035529695
-32.1025195427316,96.3554063707598
-28.6669511998322,86.192224088754
-32.060120525103,96.3336992574828
-32.1335619103672,96.3144637124449
-37.0154306230218,111.047043267671
-32.0649450482156,96.2310470797658
-36.9869277706082,111.014853532907
-28.6887097147084,86.174993076617
-32.0696872833902,96.3355317441999
-28.8226437694126,86.2150167715811
-32.1364817026189,96.3636898948005
-32.1014664568388,96.2725500341531
-37.0034797826563,111.029214972978
-32.1402361043031,96.2362659067811
-37.0301285623444,111.023451212161
-32.3652196146623,32.3943051997935
-37.4377555997778,37.4651755360879
-32.3381141578002,32.3539762110014
-37.4294559117793,37.4510620310384
-37.4751025881379,37.4644032104363
-46.0757947722612,46.0825204351794
-37.4389295760086,37.4095338995469
-46.0634087026449,46.0615802164508
-32.3323002539915,32.317468559185
-37.3997527223901,37.4531786867976
-32.4209334865417,32.3908296005534
-37.4513592181639,37.4983669518456
-37.4639176742681,37.4192059451754
-46.0627019679784,46.0647949763363
-37.4879908836756,37.4232867617717
-46.0879503995599,46.0809293498865
-28.6681910119784,-86.1617595901112
-32.0667772172866,-96.3278808361274
-28.7819675920343,-86.2032426771665
-32.1237920089314,-96.3428400887068
-32.0932377498449,-96.2259399348928
-36.9986968424864,-111.010972083851
-32.1126385678161,-96.2721527514855
-37.015362473308,-111.027586155206
-28.8075840261815,-86.2667255487936
-32.1146814582323,-96.3765522984007
-28.6870650866529,-86.2019771759405
-32.0617791288223,-96.3385945800866
-32.1624699111744,-96.2817774050289
-37.0304939907287,-111.043941944671
-32.0740120638559,-96.2774501669411
-36.9915395718817,-111.032302325567
-32.317468559185,-32.3323002539915
-37.4192059451754,-37.4639176742681
-32.3943051997935,-32.3652196146623
-37.4644032104363,-37.4751025881379
-37.4531786867976,-37.3997527223901
-46.0647949763363,-46.0627019679784
-37.4651755360879,-37.4377555997778
-46.0825204351794,-46.0757947722612
-32.3908296005534,-32.4209334865417
-37.4232867617717,-37.4879908836756
-32.3539762110014,-32.3381141578002
-37.4095338995469,-37.4389295760086
-37.4983669518456,-37.4513592181639
-46.0809293498865,-46.0879503995599
-37.4510620310384,-37.4294559117793
-46.0615802164508,-46.0634087026449
78.2317809685418,78.2416105020628
85.5233176395435,85.5920835464071
78.3501101341337,78.3891383255195
85.572785803546,85.6616619122409
85.5790721032637,85.547156277401
95.3645528896105,95.3758167162363
85.6645143122128,85.620866564502
95.4002641657087,95.4144492118989
78.3478465366176,78.3094071982216
85.6189259738411,85.6265432609697
78.2480171303655,78.2376606373263
85.5711903422327,85.5966698887189
85.6256427133342,85.5733817198899
95.4013814405358,95.3873661819127
85.611959955311,85.5497632888977
95.3898711893989,95.3787759691423
86.192224088754,28.6669511998322
96.2310470797658,32.0649450482156
86.2150167715811,28.8226437694126
96.2362659067811,32.1402361043031
96.3336992574828,32.060120525103
111.014853532907,36.9869277706082
96.3636898948005,32.1364817026189
111.023451212161,37.0301285623444
86.2515035529695,28.7665610490034
96.3144637124449,32.1335619103672
86.174993076617,28.6887097147084
96.2725500341531,32.1014664568388
96.3554063707598,32.1025195427316
111.047043267671,37.0154306230218
96.3355317441999,32.0696872833902
111.029214972978,37.0034797826563
78.3891383255195,-78.3501101341337
85.620866564502,-85.6645143122128
78.2376606373263,-78.2480171303655
85.5497632888977,-85.611959955311
85.6616619122409,-85.572785803546
95.4144492118989,-95.4002641657087
85.5966698887189,-85.5711903422327
95.3787759691423,-95.3898711893989
78.2416105020628,-78.2317809685418
85.547156277401,-85.5790721032637
78.3094071982216,-78.3478465366176
85.5733817198899,-85.6256427133342
85.5920835464071,-85.5233176395435
95.3758167162363,-95.3645528896105
85.6265432609697,-85.6189259738411
95.3873661819127,-95.4013814405358
86.2667255487936,-28.8075840261815
96.2817774050289,-32.1624699111744
86.1617595901112,-28.6681910119784
96.2259399348928,-32.0932377498449
96.3765522984007,-32.1146814582323
111.043941944671,-37.0304939907287
96.3278808361274,-32.0667772172866
111.010972083851,-36.9986968424864
86.2019771759405,-28.6870650866529
96.2774501669411,-32.0740120638559
86.2032426771665,-28.7819675920343
96.2721527514855,-32.1126385678161
96.3385945800866,-32.0617791288223
111.032302325567,-36.9915395718817
96.3428400887068,-32.1237920089314
111.027586155206,-37.015362473308
28.6870650866529,86.2019771759405
32.0617791288223,96.3385945800866
28.8075840261815,86.2667255487936
32.1146814582323,96.3765522984007
32.0740120638559,96.2774501669411
36.9915395718817,111.032302325567
32.1624699111744,96.2817774050289
37.0304939907287,111.043941944671
28.7819675920343,86.2032426771665
32.1237920089314,96.3428400887068
28.6681910119784,86.1617595901112
32.0667772172866,96.3278808361274
32.1126385678161,96.2721527514855
37.015362473308,111.027586155206
32.0932377498449,96.2259399348928
36.9986968424864,111.010972083851
32.3539762110014,32.3381141578002
37.4095338995469,37.4389295760086
32.3908296005534,32.4209334865417
37.4232867617717,37.4879908836756
37.4510620310384,37.4294559117793
46.0615802164508,46.0634087026449
37.4983669518456,37.4513592181639
46.0809293498865,46.0879503995599
32.3943051997935,32.3652196146623
37.4644032104363,37.4751025881379
32.317468559185,32.3323002539915
37.4192059451754,37.4639176742681
37.4651755360879,37.4377555997778
46.0825204351794,46.0757947722612
37.4531786867976,37.3997527223901
46.0647949763363,46.0627019679784
28.8226437694126,-86.2150167715811
32.1364817026189,-96.3636898948005
28.6887097147084,-86.174993076617
32.0696872833902,-96.3355317441999
32.1402361043031,-96.2362659067811
37.0301285623444,-111.023451212161
32.1014664568388,-96.2725500341531
37.0034797826563,-111.029214972978
28.6669511998322,-86.192224088754
32.060120525103,-96.3336992574828
28.7665610490034,-86.2515035529695
32.1025195427316,-96.3554063707598
32.0649450482156,-96.2310470797658
36.9869277706082,-111.014853532907
32.1335619103672,-96.3144637124449
37.0154306230218,-111.047043267671
32.4209334865417,-32.3908296005534
37.4513592181639,-37.4983669518456
32.3323002539915,-32.317468559185
37.3997527223901,-37.4531786867976
37.4879908836756,-37.4232867617717
46.0879503995599,-46.0809293498865
37.4639176742681,-37.4192059451754
46.0627019679784,-46.0647949763363
32.3381141578002,-32.3539762110014
37.4294559117793,-37.4510620310384
32.3652196146623,-32.3943051997935
37.4377555997778,-37.4651755360879
37.4389295760086,-37.4095338995469
46.0634087026449,-46.0615802164508
37.4751025881379,-37.4644032104363
46.0757947722612,-46.0825204351794


==> Figures/Data/fig4_EX_tau=3.txt <==
Var1,Var2
-67.6447236252976,66.6783240695068
-72.2124234089867,71.5148503248606
-67.3330047490746,67.6678473489902
-72.0996473819272,71.9359815907538
-71.6730440822362,71.1329442972642
-77.2833473840106,76.8619406853792
-71.6590882145924,71.7386772887963
-77.2910492437423,77.1317903778561
-66.7912638444889,67.3366068512063
-71.5222057458436,71.8702354612894
-67.5667969028121,67.1096771868257
-71.8488825290966,71.7861873300032
-71.3385287250639,71.3922852582344
-77.0091042173179,77.0013554117611
-71.7689824713248,71.5065263316006
-77.2017161919254,77.0607603000692
-71.8323727271828,71.3988739882846
-77.4923663642887,77.1129942815009
-71.7347443464749,71.8700443238734
-77.4610777802482,77.3300285266729
-76.9943007944021,77.122475788919
-84.2592978353773,84.1983438410432
-77.3749648025492,77.0544135500231
-84.4350728755573,84.1925821838451
-71.4575669780862,72.561668917853
-77.5136461505795,78.0887863975024
-72.7987907542525,71.7355483921517
-78.0915121077934,77.7607280181144
-76.8496425243466,77.5977919126688
-84.2855886060184,84.6110918101612
-77.842263189044,76.9928391399558
-84.731760785632,84.3708832716395
-67.2210079211049,67.2683601896264
-71.6212157128422,71.8133696123566
-66.7293564845241,67.3341839765818
-71.4299758122668,71.8567328480948
-71.4687660681181,71.8700776470626
-76.9575982485256,77.2701850466677
-71.2925487048806,71.4259765446864
-76.892476990329,77.105665574569
-67.0930450970275,67.8563920736202
-71.870616820696,72.1553354409434
-67.8141134537937,66.9025499909697
-72.1725600009081,71.7848587670867
-71.4234363732849,72.1040413539634
-77.0730434601471,77.4079578456834
-71.7473689466129,71.2452682567078
-77.2174671411718,77.0700468230066
-71.6555912386257,71.6436185691226
-77.2380319178372,77.2416439085687
-71.4882074402182,71.740296440824
-77.1753071508289,77.3013246601512
-76.9099016406045,77.4426163007731
-84.1173303135807,84.3832403782776
-77.2248893211684,76.9289942422862
-84.2622944543923,84.1862296771796
-71.5869841332255,72.7781063510784
-77.66706455049,78.2099828064306
-72.906043097372,71.6527974615421
-78.2347545957597,77.7613726667143
-76.8914730523148,77.9076624785944
-84.3204260854915,84.7947562475416
-77.8401422359605,76.8869402040972
-84.7458908775253,84.3786402766492
-72.4740036254819,71.4023433087212
-78.027933765398,77.4528088915185
-71.7136233897279,72.6324901012635
-77.7287237326442,77.9929041437549
-77.5264759689226,76.7832040251022
-84.5591309865782,84.161356620962
-76.9798940778954,77.5753302676493
-84.3408262126269,84.5273969660665
-71.446937738916,71.7635400529669
-77.1169129962792,77.3345935715614
-71.8495994402943,71.512471029846
-77.2976024910199,77.2394431649395
-77.1123890237783,76.9284604361205
-84.1784990083416,84.1004042143645
-77.0480323817952,77.0995579403284
-84.1665987065517,84.1885712467333
-77.8505790479499,77.0905953410455
-85.0325447125677,84.5793150178682
-77.2809495214179,77.9606798729179
-84.7991024052194,84.9810181493152
-84.4681421747416,84.2134352272274
-94.0790707136642,93.8971294834755
-84.3020938837334,84.5038816313474
-94.0178726179767,94.0584267999162
-77.1286735351581,77.9912283416807
-84.6416028413561,85.110226874796
-78.121183838753,77.2454554468604
-85.0875456581349,84.8056090821585
-84.1706800520638,84.5952268871328
-93.9188452647711,94.1270714255503
-84.6835152162171,84.184991469534
-94.1700029352861,93.9643048974614
-72.3469186204755,71.6603272820201
-77.8253697711047,77.5646620682166
-71.4441700266478,72.412738239109
-77.4622956120451,77.8973249330417
-77.4614962671139,77.1050776642107
-84.4398424931858,84.3243782496288
-76.804219470733,77.4028561574891
-84.1688062018611,84.4752114939822
-71.5622800684306,71.9442974411458
-77.2811901233541,77.4288449004824
-71.9670663667889,71.4390979960652
-77.4588738255757,77.2324176359176
-77.1432089865863,77.2196784487686
-84.2194722209377,84.2591316016083
-77.0367751686617,76.9866574930978
-84.1850505329783,84.1769793758453
-77.7880443410149,77.1977185888457
-84.9308991016648,84.6303752114649
-77.165063014945,77.8794244237596
-84.6727574807537,84.9478092676907
-84.4362912447383,84.3556505353825
-94.0172218876741,93.9755270769204
-84.2271863645114,84.4385184233404
-93.9343910014186,94.0425267037998
-77.1822229769887,78.0674872676561
-84.7192970088971,85.1516855122063
-78.1754810059187,77.2163693917215
-85.1636813963808,84.8039116647645
-84.1874144377429,84.7247664630155
-93.9413146930307,94.2027542944221
-84.6840530867982,84.1409483819955
-94.1829663314051,93.9635311281718
-67.1677683153602,67.2219451628589
-71.580295824784,71.8212702925131
-66.7384271971186,67.3891168511894
-71.4103090625025,71.9054963022832
-71.4828980899315,71.8135143268658
-76.9558490299693,77.2788951336223
-71.272864549939,71.4485545059182
-76.8741306359573,77.1439373172509
-67.2178682512638,67.9543016925573
-71.9284242077745,72.2937933551674
-67.7177300848864,66.9656858371136
-72.1415789121428,71.9071532860136
-71.5190853834693,72.1150457507112
-77.1142454343372,77.4745232857603
-71.6780705495599,71.2706175595511
-77.1893618551459,77.138076086119
-71.6359822302317,71.6197204499369
-77.2374344840891,77.2489449067385
-71.487675963016,71.7458622826507
-77.1777672672461,77.317910244148
-76.9387758513655,77.4006459891388
-84.1379272755702,84.3964433840117
-77.1812913448661,76.9358886864877
-84.247746150939,84.2167646661864
-71.7209653449748,72.8657322783198
-77.7652333430235,78.3779251653426
-72.8086129857689,71.7661914006593
-78.2357459946511,77.942068249573
-76.9919906784013,77.9214756090041
-84.3850293940304,84.8803333972797
-77.7465504451633,76.9361102447472
-84.7244007384135,84.4777056298359
-67.7143963542292,66.7184773911285
-72.3244343271431,71.5258212797076
-67.3368421886977,67.564213079565
-72.1799207537044,71.8806136198892
-71.7169726122346,71.14789627663
-77.3520738026227,76.8724393239074
-71.6273875471301,71.6973971910544
-77.3252244994172,77.1159608902075
-66.8647748932323,67.3328246318838
-71.6237131028355,71.9329781960902
-67.5565714336678,67.2221644332219
-71.9171562864261,71.9025088402675
-71.384328292961,71.3914643853016
-77.0765009482002,77.0332840939765
-71.7311071827625,71.5483928777078
-77.234036198979,77.1139069236737
-71.849916856433,71.4070771014458
-77.5403952408709,77.1247149359779
-71.7284081845081,71.8267757230293
-77.4945056053902,77.315252228135
-77.0264154026519,77.1070437647753
-84.2999867322022,84.2136878234545
-77.3276892429239,77.0485149837261
-84.4383754726873,84.210342124537
-71.571173241353,72.5995107049246
-77.6351368661735,78.2207164183204
-72.7465012917229,71.8742611551625
-78.1443923123029,77.9421901399762
-76.9248544789883,77.5992519293846
-84.3602623851368,84.6784190618009
-77.7693704749076,77.0578632706214
-84.7418346476671,84.4697061471829
-72.2766713533043,71.6217190840104
-77.7512428882844,77.5732058239463
-71.4576028357158,72.5108657344118
-77.4211221649226,77.968091338185
-77.4475414800298,77.0699024390413
-84.4105615515689,84.3371053993123
-76.8117055651494,77.4473926970968
-84.1483144039242,84.5221369854671
-71.6206007382885,72.0166478718196
-77.2848908538688,77.5060832896983
-71.9137763148813,71.4472539967428
-77.4190509073929,77.2803100415474
-77.1909265047219,77.2359301964755
-84.223656297337,84.3029336252861
-77.0114899341233,76.9953502515898
-84.1592988344783,84.2135215184576
-77.7675254882596,77.1835016744604
-84.9158649039377,84.6344942233294
-77.1707397323275,77.905126346224
-84.6657083780167,84.9690230565917
-84.4444490107515,84.3381476011721
-94.0198115845703,93.9850895659734
-84.21752514765,84.448486716243
-93.9265473158931,94.0618817167074
-77.2346534526584,78.118659071498
-84.7448228928693,85.2256394498365
-78.1306477035994,77.2483259154664
-85.1485731986544,84.8692828669721
-84.2324177306666,84.7414557058426
-93.9620035163515,94.2462792804496
-84.6479950782451,84.1537088408106
-94.1668145045531,94.0023484378809
-72.5532537617643,71.4422225796384
-78.1361140179008,77.4538327071941
-71.7040071905145,72.5134838420421
-77.7960261992204,77.9179940477626
-77.5636152967534,76.8062205088262
-84.6175797368376,84.1575139462345
-76.9550596586732,77.5204865749711
-84.369507410852,84.4865329379043
-71.4596899365017,71.728284867056
-77.1696247445987,77.3291928951589
-71.8665142904223,71.5627887306433
-77.350529509216,77.2738490274664
-77.1185966029686,76.9210645594247
-84.2160514976025,84.0946880234782
-77.0371066289063,77.1112729815034
-84.1951991487971,84.1939972819646
-77.8726559707673,77.1017402079865
-85.0711323089127,84.5838312526852
-77.2717214882915,77.9198354558872
-84.8214446318458,84.9589439321363
-84.4853294791406,84.2118468186901
-94.1035528322958,93.8993861833922
-84.2801093674275,84.4925062994221
-94.0227710504717,94.0556518894295
-77.1652541021761,77.9888490463843
-84.6947302055352,85.1445684922701
-78.1143784027257,77.2995547026934
-85.1218085118403,84.8684394090235
-84.1942950274255,84.59025403642
-93.9527496686674,94.1435203686761
-84.6617241757638,84.2106692989202
-94.182972782983,93.9978246064177
-72.5508978660112,23.4949091072607
-78.1004881411429,25.7091914464847
-72.0415489526456,24.3397277841603
-77.8985001413702,26.0833244340128
-77.6729158241284,25.2268674711126
-84.7466259044178,27.9046152130075
-77.5323320280738,25.9204579633021
-84.6993381872006,28.2233463937214
-71.3950274454527,23.8444530588161
-77.1074584822641,25.9616915652673
-72.2840485342733,24.1035707907532
-77.493295254842,26.0787629456807
-77.2050642333931,25.3630653233719
-84.3348798331637,28.0032443899274
-77.6586102909442,25.8158994890769
-84.548019392038,28.21163478352
-77.7310177186428,25.5507786451995
-84.860418047499,28.0813293152061
-77.5091681558352,25.7648429802229
-84.7707998269149,28.1990081717529
-84.4957454210264,28.0048052060419
-94.1405341126679,31.2876363474437
-84.9217253460719,27.8997547895415
-94.348268375322,31.2688820985301
-77.1031144734205,26.3775129467422
-84.7026729531694,28.9752019097207
-78.7825989129452,26.0141499175594
-85.4560227391226,28.8392701483472
-84.237079814207,28.3487963168018
-94.0928720358754,31.6795400166356
-85.5202495193839,27.9989418984454
-94.706248851834,31.5474328902726
-71.9888157405213,24.0973994632481
-77.3193698085545,26.003966220579
-71.3222304442389,23.9087151258464
-77.0493720984435,25.9427246660154
-77.364707695217,25.9504949178978
-84.2797308978454,28.2749772870619
-77.087589152626,25.4514565631916
-84.1688889728281,28.0818473834387
-71.7059877928696,24.3171899550216
-77.4941534568364,26.1798130829135
-72.5780434710586,23.7560780177313
-77.8697803370945,25.9651292171383
-77.2506106576773,26.0353406144011
-84.3682398449632,28.3437792886308
-77.6366923239585,25.3806085169312
-84.5478978160015,28.0839333741833
-77.4903375000389,25.8034028374323
-84.5100497259423,28.2108152916064
-77.2065814817422,25.5878174498895
-84.3930679272031,28.1400330294515
-84.3651663122781,28.3225498572216
-93.9258727812214,31.4596645773535
-84.7328773006001,27.6977212603043
-94.1051475193774,31.2053363853695
-77.2418932737791,26.5782121331018
-84.8799509794639,29.0720299534772
-78.913187849365,25.8684354285861
-85.6287181587097,28.7911281963618
-84.2671217847122,28.6455392100561
-94.1187485520235,31.8385625149808
-85.5200293317669,27.8096478877525
-94.7164846846581,31.4899895430986
-78.603841675844,25.5248460266963
-85.6176968688781,28.4330033106427
-77.5047134648523,26.5815326045844
-85.1584578396989,28.9171700795093
-85.3056128292122,27.5617800470255
-94.6599733670079,31.196525406122
-84.4332008330717,28.4923599137201
-94.2821995044401,31.6443126889467
-77.1947435655171,25.4379716319652
-84.2994529287658,28.0889815917944
-77.6277185985068,25.7998955710969
-84.5040912229415,28.2557102271825
-84.7131072485989,27.5155570540539
-94.0770801570291,31.0280396073464
-84.5064854205391,28.1471215992344
-94.0043579777237,31.3305226222051
-85.5334704680813,28.0203099664699
-95.0848217994236,31.6190798309791
-84.6647311447331,28.5996667325368
-94.6986090197842,31.9109763174988
-94.7147501725961,31.0543192155038
-108.540274042212,35.9889568570245
-94.3689728329923,31.3541846329389
-108.385977551721,36.1702872358072
-84.4145689583856,28.4390850903223
-94.3368246917394,31.9463153095589
-85.6812831912419,28.3017223876696
-94.9406086528166,31.9051297195068
-94.220566783412,31.2320697093658
-108.196159594266,36.1315360137138
-94.8712952936937,31.2075406029298
-108.54879666035,36.1487157188882
-78.4287933983502,25.8210296349694
-85.3433664714541,28.5640737467048
-77.1787354821305,26.3290144362467
-84.8140816705118,28.8007219483019
-85.1954448937435,27.9282023294267
-94.4778355701773,31.3784688033774
-84.2090613628154,28.2586426415073
-94.0390560368158,31.550518535333
-77.30110203555,25.6244235501511
-84.4769410046783,28.1753410196059
-77.7615394309981,25.6753669876855
-84.6873118647968,28.2136381372836
-84.7106179776649,27.8372528716301
-94.0982257787241,31.1943250449227
-84.4861632483188,27.9669123057946
-94.0090155158395,31.2737560289481
-85.4481078571242,28.1433304868923
-94.9407482589718,31.6766477219298
-84.517665614895,28.4961757527787
-94.5249217379306,31.8604239396954
-94.6664296193369,31.2169629033679
-108.442626677983,36.0759887207897
-94.2662198130996,31.2521895063972
-108.256652661158,36.1256166593401
-84.4707332955444,28.5213471275685
-94.4277234156239,31.9887443343522
-85.7438658284806,28.2483682036724
-95.0311667080328,31.8885965235297
-94.231052168853,31.3779358445182
-108.216687303835,36.2146032852162
-94.8674282203623,31.1269889139691
-108.557251122899,36.1229365986221
-71.9031697602445,24.057702267837
-77.2568180124563,26.0116960830711
-71.3457430498271,23.9270046609014
-77.0291495936774,25.9733191012092
-77.3393554181227,25.8858044007294
-84.243284833562,28.2640834682488
-77.0701667963342,25.4211802227838
-84.135706794727,28.0828441737347
-71.7889628686701,24.371552578224
-77.5008313816634,26.2627203117998
-72.4341324184667,23.768174149139
-77.7858362189608,26.0284478118125
-77.3067047213225,26.0145451695054
-84.3641873829422,28.3659412746734
-77.5377205300759,25.347229358179
-84.4792403732098,28.0973314437855
-77.4421271569708,25.8079983113807
-84.5005483998949,28.2356462019252
-77.2265681916289,25.5621344631627
-84.4086530885593,28.1468567372689
-84.3466510218373,28.299560120663
-93.9081675178098,31.4725582650006
-84.6822796517462,27.6486440374658
-94.0694967706268,31.2020336818325
-77.3115689655126,26.6360776777991
-84.8978734630285,29.1851990888448
-78.7300230344789,25.9240048691773
-85.5391683479918,28.9044447927018
-84.3068722556978,28.651924870811
-94.1129764384269,31.8928490028761
-85.3596531677934,27.7927443661656
-94.6179348876348,31.5322563470755
-72.6134894288473,23.5921237993125
-78.2525433321103,25.7602112110241
-72.076197017978,24.2306708798669
-78.0359605534555,26.0362155080742
-77.6824147799746,25.2955661517854
-84.8113462544398,27.9490407388344
-77.4939307169685,25.8630119188047
-84.7398838596568,28.2077146292298
-71.4129783899304,23.8468664047863
-77.153724348842,26.0148164355104
-72.2142519880599,24.1934695233293
-77.5035734537982,26.1744300057576
-77.1947594542022,25.3948599367606
-84.3567758701106,28.0492765590404
-77.5734128083774,25.8369687949261
-84.535969171336,28.2560173591697
-77.7336454722871,25.6037190762833
-84.9284530498473,28.1218768908017
-77.5276106332084,25.69607691778
-84.8425195854315,28.1776674575865
-84.490039147044,28.0290773435905
-94.1614417697387,31.3206564218996
-84.8592661563814,27.8492039399902
-94.3393860078981,31.2636076597736
-77.1533459594923,26.4095055489586
-84.7471219087646,29.0764783149794
-78.637752736716,26.1082461437994
-85.4178142393612,28.9737752118752
-84.2535876426537,28.3686736956582
-94.103757325482,31.741235849332
-85.3695773224001,28.0137978412949
-94.6386984091308,31.6104919338694
-78.3235864257406,25.7612233875317
-85.2283975139875,28.5612808233064
-77.1955009032853,26.4036810659126
-84.7517532480948,28.8605492747948
-85.1576193398117,27.8496746483619
-94.4161880794666,31.3584575046815
-84.2256467831874,28.2728756729622
-94.0071533088325,31.5727532775056
-77.3598367920164,25.6571849268539
-84.4706015214602,28.2133951798892
-77.6989999839408,25.6559087303957
-84.6353389976849,28.2261925540927
-84.7594107100113,27.8000057599649
-94.0904087346966,31.1905942338826
-84.4606722454134,27.9419022894183
-93.9745869791247,31.2722427284322
-85.4035823266964,28.1340099837575
-94.9078492124592,31.6887039335373
-84.5329199733559,28.5103855993931
-94.5166024821284,31.8819228512657
-94.6446630444084,31.1929573214386
-108.41752201585,36.0797304453288
-94.2618835666142,31.2384977690884
-108.240970605959,36.1311073283381
-84.5013522939892,28.5490274474517
-94.4238458146453,32.0309550122424
-85.6733763839328,28.2546484619741
-94.9861722605824,31.9203989963626
-94.2520219746376,31.3736593747612
-108.206355288458,36.2317487929508
-94.8138677690516,31.109142580059
-108.514338532957,36.1306891215097
-78.7003386238999,25.6130942481759
-85.7826531281803,28.4635128477788
-77.5129840694418,26.468819540272
-85.2808661168702,28.8477551548504
-85.3324791859753,27.6463769565342
-94.7382971208846,31.2325030178674
-84.4015399349896,28.4402503942827
-94.3267172841452,31.612006646748
-77.169861677361,25.4241474948918
-84.3233077295155,28.0956483755906
-77.6178637336046,25.8515747887929
-84.5312240232126,28.2952830615494
-84.6776961101272,27.5584455866013
-94.0908286907552,31.0559095291146
-84.4701763389635,28.1621535304112
-94.0123933261917,31.3482495206715
-85.5597700254079,28.0584471018983
-95.1534626667155,31.6382548107629
-84.6670923070277,28.5478802707456
-94.7536738300418,31.8812415671405
-94.7224640265617,31.084028815039
-108.571535812844,36.0072051135566
-94.3387220823201,31.3252364619179
-108.393967889263,36.1562561644658
-84.4225256354259,28.443080142519
-94.3592668150225,31.9774129464196
-85.6381635486722,28.3438787454157
-94.9398851914436,31.9574037587057
-94.2164099405633,31.2497275278907
-108.205292933843,36.158064425151
-94.8157341511524,31.2171820525985
-108.530103895834,36.1741031244583
-67.9543016925573,-67.2178682512638
-72.1150457507112,-71.5190853834693
-67.2219451628589,-67.1677683153602
-71.8135143268658,-71.4828980899315
-72.2937933551674,-71.9284242077745
-77.4745232857603,-77.1142454343372
-71.8212702925131,-71.580295824784
-77.2788951336223,-76.9558490299693
-66.9656858371136,-67.7177300848864
-71.2706175595511,-71.6780705495599
-67.3891168511894,-66.7384271971186
-71.4485545059182,-71.272864549939
-71.9071532860136,-72.1415789121428
-77.138076086119,-77.1893618551459
-71.9054963022832,-71.4103090625025
-77.1439373172509,-76.8741306359573
-72.0166478718196,-71.6206007382885
-77.2359301964755,-77.1909265047219
-71.6217190840104,-72.2766713533043
-77.0699024390413,-77.4475414800298
-77.5060832896983,-77.2848908538688
-84.3029336252861,-84.223656297337
-77.5732058239463,-77.7512428882844
-84.3371053993123,-84.4105615515689
-71.4472539967428,-71.9137763148813
-76.9953502515898,-77.0114899341233
-72.5108657344118,-71.4576028357158
-77.4473926970968,-76.8117055651494
-77.2803100415474,-77.4190509073929
-84.2135215184576,-84.1592988344783
-77.968091338185,-77.4211221649226
-84.5221369854671,-84.1483144039242
-67.3366068512063,-66.7912638444889
-71.3922852582344,-71.3385287250639
-66.6783240695068,-67.6447236252976
-71.1329442972642,-71.6730440822362
-71.8702354612894,-71.5222057458436
-77.0013554117611,-77.0091042173179
-71.5148503248606,-72.2124234089867
-76.8619406853792,-77.2833473840106
-67.1096771868257,-67.5667969028121
-71.5065263316006,-71.7689824713248
-67.6678473489902,-67.3330047490746
-71.7386772887963,-71.6590882145924
-71.7861873300032,-71.8488825290966
-77.0607603000692,-77.2017161919254
-71.9359815907538,-72.0996473819272
-77.1317903778561,-77.2910492437423
-71.7635400529669,-71.446937738916
-76.9284604361205,-77.1123890237783
-71.4023433087212,-72.4740036254819
-76.7832040251022,-77.5264759689226
-77.3345935715614,-77.1169129962792
-84.1004042143645,-84.1784990083416
-77.4528088915185,-78.027933765398
-84.161356620962,-84.5591309865782
-71.512471029846,-71.8495994402943
-77.0995579403284,-77.0480323817952
-72.6324901012635,-71.7136233897279
-77.5753302676493,-76.9798940778954
-77.2394431649395,-77.2976024910199
-84.1885712467333,-84.1665987065517
-77.9929041437549,-77.7287237326442
-84.5273969660665,-84.3408262126269
-72.8657322783198,-71.7209653449748
-77.9214756090041,-76.9919906784013
-71.6197204499369,-71.6359822302317
-77.4006459891388,-76.9387758513655
-78.3779251653426,-77.7652333430235
-84.8803333972797,-84.3850293940304
-77.2489449067385,-77.2374344840891
-84.3964433840117,-84.1379272755702
-71.7661914006593,-72.8086129857689
-76.9361102447472,-77.7465504451633
-71.7458622826507,-71.487675963016
-76.9358886864877,-77.1812913448661
-77.942068249573,-78.2357459946511
-84.4777056298359,-84.7244007384135
-77.317910244148,-77.1777672672461
-84.2167646661864,-84.247746150939
-78.118659071498,-77.2346534526584
-84.7414557058426,-84.2324177306666
-77.1835016744604,-77.7675254882596
-84.3381476011721,-84.4444490107515
-85.2256394498365,-84.7448228928693
-94.2462792804496,-93.9620035163515
-84.6344942233294,-84.9158649039377
-93.9850895659734,-94.0198115845703
-77.2483259154664,-78.1306477035994
-84.1537088408106,-84.6479950782451
-77.905126346224,-77.1707397323275
-84.448486716243,-84.21752514765
-84.8692828669721,-85.1485731986544
-94.0023484378809,-94.1668145045531
-84.9690230565917,-84.6657083780167
-94.0618817167074,-93.9265473158931
-72.561668917853,-71.4575669780862
-77.5977919126688,-76.8496425243466
-71.3988739882846,-71.8323727271828
-77.122475788919,-76.9943007944021
-78.0887863975024,-77.5136461505795
-84.6110918101612,-84.2855886060184
-77.1129942815009,-77.4923663642887
-84.1983438410432,-84.2592978353773
-71.7355483921517,-72.7987907542525
-76.9928391399558,-77.842263189044
-71.8700443238734,-71.7347443464749
-77.0544135500231,-77.3749648025492
-77.7607280181144,-78.0915121077934
-84.3708832716395,-84.731760785632
-77.3300285266729,-77.4610777802482
-84.1925821838451,-84.4350728755573
-77.9912283416807,-77.1286735351581
-84.5952268871328,-84.1706800520638
-77.0905953410455,-77.8505790479499
-84.2134352272274,-84.4681421747416
-85.110226874796,-84.6416028413561
-94.1270714255503,-93.9188452647711
-84.5793150178682,-85.0325447125677
-93.8971294834755,-94.0790707136642
-77.2454554468604,-78.121183838753
-84.184991469534,-84.6835152162171
-77.9606798729179,-77.2809495214179
-84.5038816313474,-84.3020938837334
-84.8056090821585,-85.0875456581349
-93.9643048974614,-94.1700029352861
-84.9810181493152,-84.7991024052194
-94.0584267999162,-94.0178726179767
-67.3328246318838,-66.8647748932323
-71.3914643853016,-71.384328292961
-66.7184773911285,-67.7143963542292
-71.14789627663,-71.7169726122346
-71.9329781960902,-71.6237131028355
-77.0332840939765,-77.0765009482002
-71.5258212797076,-72.3244343271431
-76.8724393239074,-77.3520738026227
-67.2221644332219,-67.5565714336678
-71.5483928777078,-71.7311071827625
-67.564213079565,-67.3368421886977
-71.6973971910544,-71.6273875471301
-71.9025088402675,-71.9171562864261
-77.1139069236737,-77.234036198979
-71.8806136198892,-72.1799207537044
-77.1159608902075,-77.3252244994172
-71.728284867056,-71.4596899365017
-76.9210645594247,-77.1185966029686
-71.4422225796384,-72.5532537617643
-76.8062205088262,-77.5636152967534
-77.3291928951589,-77.1696247445987
-84.0946880234782,-84.2160514976025
-77.4538327071941,-78.1361140179008
-84.1575139462345,-84.6175797368376
-71.5627887306433,-71.8665142904223
-77.1112729815034,-77.0371066289063
-72.5134838420421,-71.7040071905145
-77.5204865749711,-76.9550596586732
-77.2738490274664,-77.350529509216
-84.1939972819646,-84.1951991487971
-77.9179940477626,-77.7960261992204
-84.4865329379043,-84.369507410852
-67.8563920736202,-67.0930450970275
-72.1040413539634,-71.4234363732849
-67.2683601896264,-67.2210079211049
-71.8700776470626,-71.4687660681181
-72.1553354409434,-71.870616820696
-77.4079578456834,-77.0730434601471
-71.8133696123566,-71.6212157128422
-77.2701850466677,-76.9575982485256
-66.9025499909697,-67.8141134537937
-71.2452682567078,-71.7473689466129
-67.3341839765818,-66.7293564845241
-71.4259765446864,-71.2925487048806
-71.7848587670867,-72.1725600009081
-77.0700468230066,-77.2174671411718
-71.8567328480948,-71.4299758122668
-77.105665574569,-76.892476990329
-71.9442974411458,-71.5622800684306
-77.2196784487686,-77.1432089865863
-71.6603272820201,-72.3469186204755
-77.1050776642107,-77.4614962671139
-77.4288449004824,-77.2811901233541
-84.2591316016083,-84.2194722209377
-77.5646620682166,-77.8253697711047
-84.3243782496288,-84.4398424931858
-71.4390979960652,-71.9670663667889
-76.9866574930978,-77.0367751686617
-72.412738239109,-71.4441700266478
-77.4028561574891,-76.804219470733
-77.2324176359176,-77.4588738255757
-84.1769793758453,-84.1850505329783
-77.8973249330417,-77.4622956120451
-84.4752114939822,-84.1688062018611
-72.5995107049246,-71.571173241353
-77.5992519293846,-76.9248544789883
-71.4070771014458,-71.849916856433
-77.1070437647753,-77.0264154026519
-78.2207164183204,-77.6351368661735
-84.6784190618009,-84.3602623851368
-77.1247149359779,-77.5403952408709
-84.2136878234545,-84.2999867322022
-71.8742611551625,-72.7465012917229
-77.0578632706214,-77.7693704749076
-71.8267757230293,-71.7284081845081
-77.0485149837261,-77.3276892429239
-77.9421901399762,-78.1443923123029
-84.4697061471829,-84.7418346476671
-77.315252228135,-77.4945056053902
-84.210342124537,-84.4383754726873
-77.9888490463843,-77.1652541021761
-84.59025403642,-84.1942950274255
-77.1017402079865,-77.8726559707673
-84.2118468186901,-84.4853294791406
-85.1445684922701,-84.6947302055352
-94.1435203686761,-93.9527496686674
-84.5838312526852,-85.0711323089127
-93.8993861833922,-94.1035528322958
-77.2995547026934,-78.1143784027257
-84.2106692989202,-84.6617241757638
-77.9198354558872,-77.2717214882915
-84.4925062994221,-84.2801093674275
-84.8684394090235,-85.1218085118403
-93.9978246064177,-94.182972782983
-84.9589439321363,-84.8214446318458
-94.0556518894295,-94.0227710504717
-72.7781063510784,-71.5869841332255
-77.9076624785944,-76.8914730523148
-71.6436185691226,-71.6555912386257
-77.4426163007731,-76.9099016406045
-78.2099828064306,-77.66706455049
-84.7947562475416,-84.3204260854915
-77.2416439085687,-77.2380319178372
-84.3832403782776,-84.1173303135807
-71.6527974615421,-72.906043097372
-76.8869402040972,-77.8401422359605
-71.740296440824,-71.4882074402182
-76.9289942422862,-77.2248893211684
-77.7613726667143,-78.2347545957597
-84.3786402766492,-84.7458908775253
-77.3013246601512,-77.1753071508289
-84.1862296771796,-84.2622944543923
-78.0674872676561,-77.1822229769887
-84.7247664630155,-84.1874144377429
-77.1977185888457,-77.7880443410149
-84.3556505353825,-84.4362912447383
-85.1516855122063,-84.7192970088971
-94.2027542944221,-93.9413146930307
-84.6303752114649,-84.9308991016648
-93.9755270769204,-94.0172218876741
-77.2163693917215,-78.1754810059187
-84.1409483819955,-84.6840530867982
-77.8794244237596,-77.165063014945
-84.4385184233404,-84.2271863645114
-84.8039116647645,-85.1636813963808
-93.9635311281718,-94.1829663314051
-84.9478092676907,-84.6727574807537
-94.0425267037998,-93.9343910014186
-72.6922341505434,-24.2361098559002
-78.06761421841,-25.8038332784552
-71.9828461948159,-23.7556260011627
-77.7694277959111,-25.5822018235118
-77.9511499985517,-26.2890483164162
-84.8388432364836,-28.2919457733691
-77.5889375781455,-25.6913779635318
-84.6862396787248,-28.0158608991156
-71.4717377401251,-24.3298952530247
-77.0014423366325,-25.740231046274
-72.2038269282232,-23.5928306424636
-77.31814766999,-25.4247056082995
-77.4571263904967,-26.3380987406985
-84.3958872133229,-28.2737529851797
-77.7071066255389,-25.6285230481103
-84.516068066667,-27.9551874529435
-77.8200987155993,-25.9466809796589
-84.7574204499398,-28.2574187527605
-77.4548433900647,-26.1889679856168
-84.5969993152591,-28.3377567158892
-84.73021973731,-28.3675249478641
-94.1669457220046,-31.4102680834329
-85.0011071555577,-28.6440344041407
-94.297749829783,-31.5115357351829
-77.0968926185525,-25.6998842195706
-84.4653489643976,-27.6879073957559
-78.6467400465621,-25.5557624201569
-85.1553804668965,-27.6101260133442
-84.4294322510022,-28.2747912084635
-94.0549392348824,-31.1672910108006
-85.5639656201053,-28.3817589657872
-94.5951719652877,-31.1955897778352
-72.0413906690211,-23.6767867411502
-77.2281493072359,-25.5304261422665
-71.3026408628892,-24.2357430331356
-76.9275885756368,-25.7481716364664
-77.5377801013201,-25.6812477748677
-84.3013555520083,-28.0274125632646
-77.1802704528246,-26.2891801888482
-84.155597797529,-28.271183707858
-71.7085433823617,-23.999536897284
-77.3321032782166,-25.6725879668101
-72.5089423755099,-24.0995870220905
-77.6754108550871,-25.696822011696
-77.4028657035803,-25.8263293734209
-84.3584387196596,-28.1005526649277
-77.7105481772228,-26.2435399328378
-84.5032640715152,-28.2607563001814
-77.5426532575553,-25.712629489182
-84.3817307540206,-28.1350343247337
-77.1706908702132,-26.3900797172699
-84.224799076875,-28.4076945312226
-84.5554935965259,-28.1054066530552
-93.9207965700003,-31.2887446388917
-84.8308310391122,-28.9103391499578
-94.0576404223248,-31.6317359545403
-77.204040770948,-25.5601243575213
-84.6161703283562,-27.657230346589
-78.7821450298943,-25.7758850837165
-85.3179897589473,-27.7316859501652
-84.4171626204249,-28.0539164626828
-94.0480998138672,-31.0894385526642
-85.5772299064876,-28.6606423616928
-94.6007048551608,-31.3428047457065
-78.7840937792376,-26.0295067365046
-85.5745066688293,-27.9803593530139
-77.4463777242929,-25.4237966367605
-84.9966550351119,-27.6940226658756
-85.7076495657685,-28.8938271935547
-94.8215077894073,-31.5757882959384
-84.5363494319806,-28.0499366237749
-94.2945599631413,-31.167889063206
-77.3425589439036,-26.689677033455
-84.2277006344591,-28.566495501954
-77.5806063825497,-25.6779034705264
-84.3447488228675,-28.1166084552662
-85.1051886930218,-29.1926178387829
-94.2312850017506,-31.8539528086522
-84.617814467194,-28.1630810735704
-94.0241675523805,-31.3666165721659
-85.661227957586,-28.3319134377867
-94.9543968393611,-31.2729592055969
-84.6112767249797,-28.3350534449169
-94.4743216187464,-31.2479355818534
-95.0826162726256,-31.8953412674139
-108.632718509686,-36.1753438028087
-94.5150207247901,-31.7915962142369
-108.359838823989,-36.0942911201968
-84.4706806333123,-28.6547601800912
-94.1076579588822,-31.3446364992272
-85.5785613534204,-28.0798703824599
-94.6340049168014,-31.064984788618
-94.5579813213814,-32.0586081552454
-108.242255073986,-36.2290317509118
-94.9973168802985,-31.6852056254192
-108.485393039727,-36.0188386349213
-78.5263033937956,-25.7052637825632
-85.2489780376921,-27.8064011787861
-77.1596162826864,-25.6603825775155
-84.6667820105073,-27.7733978757474
-85.47927739309,-28.5282914721749
-94.5626951177516,-31.3921785369519
-84.3429670451396,-28.3179255173029
-94.0523995818538,-31.27724761507
-77.373615940236,-26.5656504167066
-84.346216043837,-28.5560065018551
-77.7144484750939,-25.878101070082
-84.5025553214844,-28.2386013470456
-84.9865505755964,-28.914300637582
-94.1689958478167,-31.7465678680538
-84.6107012320064,-28.4205350775143
-94.0078566432692,-31.4984998443172
-85.5439471381245,-28.1963312098763
-94.7908181234875,-31.1933073305596
-84.4838316929083,-28.4363200025035
-94.3126107231412,-31.2828188089545
-94.9868539291252,-31.7358406462112
-108.502976979004,-36.0873855624609
-94.4287181824337,-31.9171362086939
-108.237071708341,-36.1512470347108
-84.4956919606584,-28.5980593236704
-94.170356548817,-31.3350581320205
-85.6397829844182,-28.1707599133012
-94.7105497796816,-31.1199587404249
-94.5206582511589,-31.9351729822487
-108.223958779777,-36.176873834067
-95.0000914706748,-31.8098068111788
-108.484598231122,-36.0883411223859
-71.9717782043032,-23.7375397471223
-77.1759242589363,-25.5500645015247
-71.3379084633881,-24.2615526967376
-76.9169572633061,-25.7536720780571
-77.535922027636,-25.78018904108
-84.2808286394805,-28.0802814760395
-77.1830284250626,-26.3696912647288
-84.1384858719445,-28.3153556854296
-71.7964706824194,-23.9919858646216
-77.3449098051328,-25.6396001080064
-72.3747397370397,-24.1128653149842
-77.6015082376207,-25.6732501179048
-77.4772848847648,-25.8963857308827
-84.370365139113,-28.1316943495823
-77.630926697364,-26.3172853116966
-84.4528425992041,-28.2925824624702
-77.4806081522842,-25.7065955100518
-84.3623967757661,-28.113353034743
-77.2139143199332,-26.4429237528706
-84.2497303692452,-28.4160329138446
-84.5194249891468,-28.1419944099772
-93.8911173214647,-31.3021477912594
-84.8182437868945,-29.0050734755494
-94.038347257126,-31.6719914192055
-77.2453618836583,-25.5558945379276
-84.6082711663987,-27.6219145128203
-78.6052295112439,-25.766428149291
-85.2203627505159,-27.6921751866495
-84.4321513492855,-28.0889056672019
-94.0250901167324,-31.0971404280794
-85.4480647772128,-28.7296623433905
-94.5129825610987,-31.3630732116815
-72.6747207272006,-24.0880078575079
-78.1633662290641,-25.696290808402
-72.0513016405045,-23.8355014838342
-77.908773220374,-25.5832424703347
-77.8706083690784,-26.188903243263
-84.8395262583699,-28.2182969862592
-77.5764920219022,-25.7454692548938
-84.7191080645153,-28.0146636526072
-71.429099065326,-24.3646882392381
-76.9924119902601,-25.744116748153
-72.1190804392319,-23.5504246273203
-77.2913706057249,-25.3904959373705
-77.3659784912175,-26.3129818837196
-84.3549802410498,-28.2493341271758
-77.6272341058465,-25.6366872423412
-84.4788045872571,-27.9419326498402
-77.7748387220405,-25.8635701676342
-84.7915654768431,-28.1850768248846
-77.5062735202028,-26.2597303212302
-84.6781665226804,-28.3431642295523
-84.6678837078937,-28.330325561677
-94.1465781139114,-31.3724686284458
-84.9771841282618,-28.7215348393787
-94.2964009719896,-31.5298261411001
-77.0964749032745,-25.710970366137
-84.4569228261106,-27.6623309801095
-78.4915438040813,-25.5211660949885
-85.0820070182466,-27.5599560410874
-84.3883876860286,-28.2751953155051
-94.0172815925217,-31.1509757040964
-85.4333516075426,-28.4189521070783
-94.5151577186583,-31.1921295288053
-78.4667187975191,-25.8147765175062
-85.159123181111,-27.8610590805742
-77.1635405817752,-25.6314849723651
-84.6013035979719,-27.7634011632153
-85.5191969785074,-28.6699126827049
-94.5491706604113,-31.472080313031
-84.3581045436928,-28.339173414318
-94.0313978974394,-31.2993011034344
-77.4802048221467,-26.5522996539199
-84.3808358865675,-28.5269472030438
-77.6641898555825,-25.895189516965
-84.4770183579719,-28.2269051268252
-85.115017265859,-29.0032029583311
-94.2207199991175,-31.7898139670295
-84.5954921066477,-28.4589666019791
-94.0018507661093,-31.519755156211
-85.503414877234,-28.2235840792691
-94.7548862254365,-31.199410631153
-84.4994405100996,-28.4384785357443
-94.3000019447546,-31.2775262552282
-94.9800812825038,-31.7897292136366
-108.48430751536,-36.1153398205903
-94.4371175627036,-31.9489561101912
-108.228055818788,-36.1669241645759
-84.5348871855626,-28.5966460474014
-94.1777125330799,-31.3224800818106
-85.5801172721841,-28.1741547198926
-94.6793340370473,-31.1102584344036
-94.5592068510738,-31.9756005443462
-108.231517282987,-36.1977046283281
-94.9650773068877,-31.8422599579224
-108.461632805437,-36.1039951343857
-78.8009734734447,-25.8797004574637
-85.686839120215,-27.8810916002665
-77.4879171900487,-25.4891841448235
-85.1271161368954,-27.7012685294603
-85.6243929574837,-28.7516401640884
-94.8263893766044,-31.4834544239311
-84.5276431792471,-28.0775924649973
-94.3338552997387,-31.1595600038162
-77.2536344207368,-26.7234935112316
-84.1991052173353,-28.595247593379
-77.5607211279678,-25.6518726104669
-84.3423066886252,-28.112766931918
-84.966643912311,-29.1298081861437
-94.1702125482013,-31.8212458836685
-84.5847428387298,-28.1561809384752
-94.0067263864309,-31.3560535185133
-85.6488579967767,-28.2639278203603
-94.9959620670304,-31.2173562846865
-84.6366402343371,-28.3722074655406
-94.539431996503,-31.2498568503146
-95.0376895850232,-31.8417018581588
-108.626836297184,-36.1316034805894
-94.5082487360373,-31.8208955041125
-108.375026610655,-36.0957125446473
-84.4455413018336,-28.6690474927403
-94.0988663428737,-31.3475594134084
-85.5302405491199,-28.0630619401975
-94.6147756826074,-31.0501010104103
-94.5039054601804,-32.0407089739436
-108.212157974097,-36.21483290567
-94.9521847917317,-31.6949297750011
-108.458220362597,-36.0156080389389
-24.2357430331356,71.3026408628892
-26.2891801888482,77.1802704528246
-24.0995870220905,72.5089423755099
-26.2435399328378,77.7105481772228
-25.7481716364664,76.9275885756368
-28.271183707858,84.155597797529
-25.696822011696,77.6754108550871
-28.2607563001814,84.5032640715152
-23.6767867411502,72.0413906690211
-25.6812477748677,77.5377801013201
-23.999536897284,71.7085433823617
-25.8263293734209,77.4028657035803
-25.5304261422665,77.2281493072359
-28.0274125632646,84.3013555520083
-25.6725879668101,77.3321032782166
-28.1005526649277,84.3584387196596
-25.6603825775155,77.1596162826864
-28.3179255173029,84.3429670451396
-25.878101070082,77.7144484750939
-28.4205350775143,84.6107012320064
-27.7733978757474,84.6667820105073
-31.27724761507,94.0523995818538
-28.2386013470456,84.5025553214844
-31.4984998443172,94.0078566432692
-25.7052637825632,78.5263033937956
-28.5282914721749,85.47927739309
-26.5656504167066,77.373615940236
-28.914300637582,84.9865505755964
-27.8064011787861,85.2489780376921
-31.3921785369519,94.5626951177516
-28.5560065018551,84.346216043837
-31.7465678680538,94.1689958478167
-23.8355014838342,72.0513016405045
-25.7454692548938,77.5764920219022
-23.5504246273203,72.1190804392319
-25.6366872423412,77.6272341058465
-25.5832424703347,77.908773220374
-28.0146636526072,84.7191080645153
-25.3904959373705,77.2913706057249
-27.9419326498402,84.4788045872571
-24.0880078575079,72.6747207272006
-26.188903243263,77.8706083690784
-24.3646882392381,71.429099065326
-26.3129818837196,77.3659784912175
-25.696290808402,78.1633662290641
-28.2182969862592,84.8395262583699
-25.744116748153,76.9924119902601
-28.2493341271758,84.3549802410498
-25.4891841448235,77.4879171900487
-28.0775924649973,84.5276431792471
-25.6518726104669,77.5607211279678
-28.1561809384752,84.5847428387298
-27.7012685294603,85.1271161368954
-31.1595600038162,94.3338552997387
-28.112766931918,84.3423066886252
-31.3560535185133,94.0067263864309
-25.8797004574637,78.8009734734447
-28.7516401640884,85.6243929574837
-26.7234935112316,77.2536344207368
-29.1298081861437,84.966643912311
-27.8810916002665,85.686839120215
-31.4834544239311,94.8263893766044
-28.595247593379,84.1991052173353
-31.8212458836685,94.1702125482013
-26.3900797172699,77.1706908702132
-28.9103391499578,84.8308310391122
-25.7758850837165,78.7821450298943
-28.6606423616928,85.5772299064876
-28.4076945312226,84.224799076875
-31.6317359545403,94.0576404223248
-27.7316859501652,85.3179897589473
-31.3428047457065,94.6007048551608
-25.712629489182,77.5426532575553
-28.1054066530552,84.5554935965259
-25.5601243575213,77.204040770948
-28.0539164626828,84.4171626204249
-28.1350343247337,84.3817307540206
-31.2887446388917,93.9207965700003
-27.657230346589,84.6161703283562
-31.0894385526642,94.0480998138672
-28.4363200025035,84.4838316929083
-31.9171362086939,94.4287181824337
-28.1707599133012,85.6397829844182
-31.8098068111788,95.0000914706748
-31.2828188089545,94.3126107231412
-36.1512470347108,108.237071708341
-31.1199587404249,94.7105497796816
-36.0883411223859,108.484598231122
-28.1963312098763,85.5439471381245
-31.7358406462112,94.9868539291252
-28.5980593236704,84.4956919606584
-31.9351729822487,94.5206582511589
-31.1933073305596,94.7908181234875
-36.0873855624609,108.502976979004
-31.3350581320205,94.170356548817
-36.176873834067,108.223958779777
-26.2597303212302,77.5062735202028
-28.7215348393787,84.9771841282618
-25.5211660949885,78.4915438040813
-28.4189521070783,85.4333516075426
-28.3431642295523,84.6781665226804
-31.5298261411001,94.2964009719896
-27.5599560410874,85.0820070182466
-31.1921295288053,94.5151577186583
-25.8635701676342,77.7748387220405
-28.330325561677,84.6678837078937
-25.710970366137,77.0964749032745
-28.2751953155051,84.3883876860286
-28.1850768248846,84.7915654768431
-31.3724686284458,94.1465781139114
-27.6623309801095,84.4569228261106
-31.1509757040964,94.0172815925217
-28.3722074655406,84.6366402343371
-31.8208955041125,94.5082487360373
-28.0630619401975,85.5302405491199
-31.6949297750011,94.9521847917317
-31.2498568503146,94.539431996503
-36.0957125446473,108.375026610655
-31.0501010104103,94.6147756826074
-36.0156080389389,108.458220362597
-28.2639278203603,85.6488579967767
-31.8417018581588,95.0376895850232
-28.6690474927403,84.4455413018336
-32.0407089739436,94.5039054601804
-31.2173562846865,94.9959620670304
-36.1316034805894,108.626836297184
-31.3475594134084,94.0988663428737
-36.21483290567,108.212157974097
-23.7556260011627,71.9828461948159
-25.6913779635318,77.5889375781455
-23.5928306424636,72.2038269282232
-25.6285230481103,77.7071066255389
-25.5822018235118,77.7694277959111
-28.0158608991156,84.6862396787248
-25.4247056082995,77.31814766999
-27.9551874529435,84.516068066667
-24.2361098559002,72.6922341505434
-26.2890483164162,77.9511499985517
-24.3298952530247,71.4717377401251
-26.3380987406985,77.4571263904967
-25.8038332784552,78.06761421841
-28.2919457733691,84.8388432364836
-25.740231046274,77.0014423366325
-28.2737529851797,84.3958872133229
-25.4237966367605,77.4463777242929
-28.0499366237749,84.5363494319806
-25.6779034705264,77.5806063825497
-28.1630810735704,84.617814467194
-27.6940226658756,84.9966550351119
-31.167889063206,94.2945599631413
-28.1166084552662,84.3447488228675
-31.3666165721659,94.0241675523805
-26.0295067365046,78.7840937792376
-28.8938271935547,85.7076495657685
-26.689677033455,77.3425589439036
-29.1926178387829,85.1051886930218
-27.9803593530139,85.5745066688293
-31.5757882959384,94.8215077894073
-28.566495501954,84.2277006344591
-31.8539528086522,94.2312850017506
-24.2615526967376,71.3379084633881
-26.3696912647288,77.1830284250626
-24.1128653149842,72.3747397370397
-26.3172853116966,77.630926697364
-25.7536720780571,76.9169572633061
-28.3153556854296,84.1384858719445
-25.6732501179048,77.6015082376207
-28.2925824624702,84.4528425992041
-23.7375397471223,71.9717782043032
-25.78018904108,77.535922027636
-23.9919858646216,71.7964706824194
-25.8963857308827,77.4772848847648
-25.5500645015247,77.1759242589363
-28.0802814760395,84.2808286394805
-25.6396001080064,77.3449098051328
-28.1316943495823,84.370365139113
-25.6314849723651,77.1635405817752
-28.339173414318,84.3581045436928
-25.895189516965,77.6641898555825
-28.4589666019791,84.5954921066477
-27.7634011632153,84.6013035979719
-31.2993011034344,94.0313978974394
-28.2269051268252,84.4770183579719
-31.519755156211,94.0018507661093
-25.8147765175062,78.4667187975191
-28.6699126827049,85.5191969785074
-26.5522996539199,77.4802048221467
-29.0032029583311,85.115017265859
-27.8610590805742,85.159123181111
-31.472080313031,94.5491706604113
-28.5269472030438,84.3808358865675
-31.7898139670295,94.2207199991175
-26.1889679856168,77.4548433900647
-28.6440344041407,85.0011071555577
-25.5557624201569,78.6467400465621
-28.3817589657872,85.5639656201053
-28.3377567158892,84.5969993152591
-31.5115357351829,94.297749829783
-27.6101260133442,85.1553804668965
-31.1955897778352,94.5951719652877
-25.9466809796589,77.8200987155993
-28.3675249478641,84.73021973731
-25.6998842195706,77.0968926185525
-28.2747912084635,84.4294322510022
-28.2574187527605,84.7574204499398
-31.4102680834329,94.1669457220046
-27.6879073957559,84.4653489643976
-31.1672910108006,94.0549392348824
-28.3350534449169,84.6112767249797
-31.7915962142369,94.5150207247901
-28.0798703824599,85.5785613534204
-31.6852056254192,94.9973168802985
-31.2479355818534,94.4743216187464
-36.0942911201968,108.359838823989
-31.064984788618,94.6340049168014
-36.0188386349213,108.485393039727
-28.3319134377867,85.661227957586
-31.8953412674139,95.0826162726256
-28.6547601800912,84.4706806333123
-32.0586081552454,94.5579813213814
-31.2729592055969,94.9543968393611
-36.1753438028087,108.632718509686
-31.3446364992272,94.1076579588822
-36.2290317509118,108.242255073986
-26.4429237528706,77.2139143199332
-29.0050734755494,84.8182437868945
-25.766428149291,78.6052295112439
-28.7296623433905,85.4480647772128
-28.4160329138446,84.2497303692452
-31.6719914192055,94.038347257126
-27.6921751866495,85.2203627505159
-31.3630732116815,94.5129825610987
-25.7065955100518,77.4806081522842
-28.1419944099772,84.5194249891468
-25.5558945379276,77.2453618836583
-28.0889056672019,84.4321513492855
-28.113353034743,84.3623967757661
-31.3021477912594,93.8911173214647
-27.6219145128203,84.6082711663987
-31.0971404280794,94.0250901167324
-28.4384785357443,84.4994405100996
-31.9489561101912,94.4371175627036
-28.1741547198926,85.5801172721841
-31.8422599579224,94.9650773068877
-31.2775262552282,94.3000019447546
-36.1669241645759,108.228055818788
-31.1102584344036,94.6793340370473
-36.1039951343857,108.461632805437
-28.2235840792691,85.503414877234
-31.7897292136366,94.9800812825038
-28.5966460474014,84.5348871855626
-31.9756005443462,94.5592068510738
-31.199410631153,94.7548862254365
-36.1153398205903,108.48430751536
-31.3224800818106,94.1777125330799
-36.1977046283281,108.231517282987
-26.3086111374094,25.4107019497864
-28.8236511974632,28.0732912567332
-26.1138880907615,26.3714048303523
-28.7502707871997,28.5139687376935
-28.403246863787,27.7719659904019
-31.669713759344,31.1831696066921
-28.3223873161872,28.5583924907767
-31.6469929226256,31.5646656761016
-25.5222171685252,25.7826497178274
-27.9247777421889,28.3208747933219
-25.9258632131043,26.0087866732734
-28.1128615902709,28.4261628839431
-28.0830989984635,27.9213760575931
-31.2867676034654,31.2828869533816
-28.2661649673604,28.3926423536121
-31.3862366723555,31.5113952974966
-28.112828598671,28.0106972701188
-31.5083209072438,31.1922410722759
-28.3888655153489,28.1893017544426
-31.6424423604562,31.3053315043738
-31.1275266779294,31.5201894848468
-36.0029974966635,36.0472712466696
-31.7851407050942,31.2389994609079
-36.3404812338636,35.9479182457193
-28.0595897749626,29.0035329515884
-31.6517800087191,32.2996381041366
-29.208720553837,28.4013028272169
-32.1951243447179,32.0428447268084
-31.1208669046105,31.9552858159726
-36.1028104964512,36.573770806256
-32.1958900247016,31.3230604173497
-36.6561489099583,36.2926753948026
-25.7738762767179,26.1320321739753
-28.0829056202017,28.4341565553212
-25.4317514226994,25.8529833361618
-27.9467977258238,28.3373291862324
-28.1511248602863,28.6902409491783
-31.2845221410705,31.6688854730343
-27.9333431385257,27.9632449582285
-31.1986497072498,31.36900817983
-26.0053151645714,26.343694498363
-28.5621351085723,28.5660923428834
-26.3882485723813,25.5603279468682
-28.7384330505914,28.2486783089885
-28.2585208778834,28.7732453638669
-31.5170612905892,31.7184462074989
-28.3687210490758,27.825424639539
-31.581195582329,31.3159932413916
-27.8764875970449,28.3311273358901
-31.1621611381847,31.365249125983
-28.0954943896242,27.9696048518577
-31.2714347545442,31.2310383744609
-31.0132059574589,31.9593327474767
-35.8108775026772,36.3027811474686
-31.6147752990991,30.9675671230838
-36.1208801635777,35.8551735268313
-28.2727389782659,29.2540824379702
-31.9465593276536,32.4135003725842
-29.4141512964828,28.2014400148485
-32.4852826578284,31.9582203364905
-31.2063871795423,32.363972560918
-36.2229460910926,36.8009028887578
-32.2523048543949,31.0586336408839
-36.761200525443,36.1942981062526
-29.1447274993546,28.0410073301641
-32.4176082780415,31.76188545433
-28.326087890144,29.340738879026
-32.0627047351667,32.3942759146535
-32.1171731436547,31.0008133981869
-36.6741539007406,36.0421328687205
-31.1760823184451,32.1746013149287
-36.2356630303272,36.6618544756381
-28.1529833550382,27.8598078793056
-31.17502285001,31.1978103945082
-27.9596899798659,28.234189805769
-31.1073119146274,31.3799248060962
-31.6920789520984,30.9089857950797
-36.0950245965641,35.7495481967699
-31.034770633098,31.6568388061886
-35.798220384243,36.1405614487403
-31.918902129715,31.3756079214529
-36.7707858699709,36.3266317057582
-31.5455568278016,32.0865038611404
-36.6010144916383,36.7211870061996
-36.368186183062,36.0949325400323
-44.1883809895719,43.9332033591085
-36.1446330786519,36.4190114692818
-44.0865177957034,44.1783149964407
-31.4397894283953,31.8561936403711
-36.3037288109482,36.6687013740351
-32.0260985856924,31.5451426710809
-36.6187452910245,36.5371203354127
-36.1573322258781,36.3176411960417
-43.9645075390924,44.1042400415895
-36.4191862399521,36.1336186056666
-44.1502777147612,44.0423613274933
-28.9464862608151,28.3886136687558
-32.1221579769382,31.9199547586717
-27.9952540428631,29.0279222686219
-31.708167043571,32.23790871273
-32.0010252569847,31.4614872926326
-36.4936454304985,36.2824351344779
-30.948757778659,31.8679763879908
-35.9974360066476,36.5188413802812
-28.3375782269963,28.0663068364624
-31.4813490189554,31.2789401687371
-28.169273729012,28.0649932390108
-31.4185209557358,31.2991935323978
-31.7373099920503,31.3088401351255
-36.2051627433669,35.9561021535981
-31.057405184723,31.4121828751947
-35.8915605417296,36.0369068969266
-31.8199377602791,31.5345103197019
-36.6078454347126,36.411019934252
-31.3948696203923,31.9542699388369
-36.4146168043154,36.6552877273775
-36.3115896080082,36.3310507449566
-44.0773928305587,44.0812081634277
-36.0396113964115,36.2730040806184
-43.9472490457155,44.1056358134843
-31.5304545994764,31.9564842229221
-36.4609230560807,36.7129442894439
-32.1254906267548,31.4626593278294
-36.776135954544,36.495321910765
-36.1886852142666,36.5271204733475
-44.0363369959203,44.232207214305
-36.4405798085391,36.0084713745543
-44.2124496391928,43.9828903254578
-25.686111896503,26.0879093692806
-28.0284938662012,28.4520991199363
-25.4897392633136,25.8906855090783
-27.9496952137516,28.3913881556107
-28.1332476458303,28.5883345687798
-31.2683344431189,31.6431821147099
-27.9656627319327,27.9321226549363
-31.202770243125,31.3737075851351
-26.1139830401617,26.3746678776713
-28.6072977103515,28.6394325195846
-26.2951892048576,25.5649201400143
-28.7006778814371,28.3098412163008
-28.338771311386,28.7087821532151
-31.5514705395734,31.7196434244552
-28.3255172007436,27.7798060731329
-31.5607224126276,31.3230070195581
-27.7994918140593,28.3277227846005
-31.138307887789,31.3987767351424
-28.1383431128822,27.9593293981638
-31.2956543871869,31.2565342594022
-30.979514498126,31.882763644129
-35.7959898127597,36.2899235941517
-31.6095597545433,30.9208565380011
-36.1157823263246,35.852515162323
-28.3715820974817,29.2613505604958
-32.018607791364,32.4963654574967
-29.3027478050967,28.2551774484338
-32.4644371332846,32.0684216828168
-31.2653307361137,32.2998066554408
-36.2605442113567,36.8147300718059
-32.1615774968815,31.0372178896092
-36.7239443334012,36.2304144336949
-26.3198211781717,25.4885281773009
-28.917953961978,28.1161259601507
-26.1357175870935,26.2577691271141
-28.8482593470614,28.4612712321166
-28.3796017922902,27.8013103641016
-31.7040601264681,31.2015145234696
-28.2852040685669,28.4973694598096
-31.6742458012855,31.5354887294331
-25.5542547275191,25.722686567894
-28.0024155532294,28.3248225883031
-25.8879693000842,26.1000059939568
-28.1595533423464,28.5055681812402
-28.0678442801218,27.8954541292158
-31.3148459557358,31.2844239781802
-28.2017505358589,28.4140001686083
-31.3914105122785,31.5392137074142
-28.0713209614845,28.0551701406408
-31.5408135180492,31.2402123897531
-28.4164891537842,28.1278195297762
-31.7033242631324,31.294963709057
-31.090478787617,31.5014951568824
-36.0077992529382,36.0584826246405
-31.753909504107,31.190120317244
-36.3459710871654,35.9393561357826
-28.1280226057255,28.9705305645665
-31.7417737825519,32.3509112165182
-29.1267260117525,28.4920113234019
-32.2179668631292,32.1635598205958
-31.138523639444,31.9077196039215
-36.1390606021586,36.5874285836163
-32.104226353378,31.3355278250271
-36.6380853315229,36.3435399238805
-28.871444515275,28.3338048106472
-32.0390478429295,31.9291720620334
-28.0420295412875,29.1277368525413
-31.6749852931718,32.3282521923882
-31.9951306655942,31.3775813489888
-36.4669516058948,36.2674809424387
-31.0071665494647,31.885872049312
-36.0015400975961,36.5588050836493
-28.411561921235,28.1188748603694
-31.4900961921312,31.33921431409
-28.1261889797079,28.037940602528
-31.3812474013057,31.3192026427802
-31.8140852725415,31.2754911704118
-36.2295777314747,35.9656006488679
-31.0663491828612,31.3748761453771
-35.8870553987659,36.0409566414555
-31.7764176811725,31.5214860792506
-36.5786806506789,36.4249358495118
-31.4220417630441,31.9805652437996
-36.4133225541418,36.68969136703
-36.2980413624207,36.2831834529776
-44.0648972284152,44.0736372997625
-36.0581182878522,36.2615231880326
-43.9490533921742,44.1165968777656
-31.5786712410599,31.9773292196908
-36.4824011422236,36.7568522618153
-32.0797505687639,31.4697523328815
-36.7574597273266,36.533796662638
-36.2313279396063,36.5007505023878
-44.0562130644302,44.2427279564044
-36.4146400971442,35.9874809695442
-44.1969286721811,43.9943889474257
-29.1916131256597,28.1131377880315
-32.5273396618652,31.7811814614794
-28.3127508114757,29.2083510039029
-32.1458843071378,32.3024235543348
-32.1057664283975,31.0576240065581
-36.7138109291356,36.0559321288994
-31.121775045865,32.1152668018889
-36.2527131954435,36.6077681119274
-28.1316608283214,27.7958602466815
-31.214619221245,31.1629911327123
-27.9559583759046,28.2936143766963
-31.1504394068051,31.4096664587546
-31.641712905535,30.9078895620442
-36.0983687731775,35.7392245764238
-30.9888521248056,31.678990160884
-35.8007192939549,36.1454080361463
-31.9170458069001,31.4090302726421
-36.8130593336831,36.3502877418609
-31.5471048894713,32.0321102483753
-36.6444467317304,36.6913600139077
-36.3523792485732,36.1047833704056
-44.2012555270632,43.9419229531597
-36.1199169843197,36.389645931821
-44.0934396835463,44.1596282347507
-31.4522332197494,31.8256830813274
-36.3453355437155,36.6703972239898
-32.0021516950702,31.5876633524477
-36.6416517702868,36.5831913761809
-36.1466083683869,36.3019024908805
-43.978137769068,44.1028681825419
-36.379967787654,36.1439906577829
-44.1475102676965,44.0613109580231
-24.371552578224,-71.7889628686701
-26.0145451695054,-77.3067047213225
-24.057702267837,-71.9031697602445
-25.8858044007294,-77.3393554181227
-26.2627203117998,-77.5008313816634
-28.3659412746734,-84.3641873829422
-26.0116960830711,-77.2568180124563
-28.2640834682488,-84.243284833562
-23.768174149139,-72.4341324184667
-25.347229358179,-77.5377205300759
-23.9270046609014,-71.3457430498271
-25.4211802227838,-77.0701667963342
-26.0284478118125,-77.7858362189608
-28.0973314437855,-84.4792403732098
-25.9733191012092,-77.0291495936774
-28.0828441737347,-84.135706794727
-25.6571849268539,-77.3598367920164
-27.8000057599649,-84.7594107100113
-25.7612233875317,-78.3235864257406
-27.8496746483619,-85.1576193398117
-28.2133951798892,-84.4706015214602
-31.1905942338826,-94.0904087346966
-28.5612808233064,-85.2283975139875
-31.3584575046815,-94.4161880794666
-25.6559087303957,-77.6989999839408
-27.9419022894183,-84.4606722454134
-26.4036810659126,-77.1955009032853
-28.2728756729622,-84.2256467831874
-28.2261925540927,-84.6353389976849
-31.2722427284322,-93.9745869791247
-28.8605492747948,-84.7517532480948
-31.5727532775056,-94.0071533088325
-23.8444530588161,-71.3950274454527
-25.3630653233719,-77.2050642333931
-23.4949091072607,-72.5508978660112
-25.2268674711126,-77.6729158241284
-25.9616915652673,-77.1074584822641
-28.0032443899274,-84.3348798331637
-25.7091914464847,-78.1004881411429
-27.9046152130075,-84.7466259044178
-24.1035707907532,-72.2840485342733
-25.8158994890769,-77.6586102909442
-24.3397277841603,-72.0415489526456
-25.9204579633021,-77.5323320280738
-26.0787629456807,-77.493295254842
-28.21163478352,-84.548019392038
-26.0833244340128,-77.8985001413702
-28.2233463937214,-84.6993381872006
-25.4379716319652,-77.1947435655171
-27.5155570540539,-84.7131072485989
-25.5248460266963,-78.603841675844
-27.5617800470255,-85.3056128292122
-28.0889815917944,-84.2994529287658
-31.0280396073464,-94.0770801570291
-28.4330033106427,-85.6176968688781
-31.196525406122,-94.6599733670079
-25.7998955710969,-77.6277185985068
-28.1471215992344,-84.5064854205391
-26.5815326045844,-77.5047134648523
-28.4923599137201,-84.4332008330717
-28.2557102271825,-84.5040912229415
-31.3305226222051,-94.0043579777237
-28.9171700795093,-85.1584578396989
-31.6443126889467,-94.2821995044401
-26.6360776777991,-77.3115689655126
-28.651924870811,-84.3068722556978
-25.8079983113807,-77.4421271569708
-28.299560120663,-84.3466510218373
-29.1851990888448,-84.8978734630285
-31.8928490028761,-94.1129764384269
-28.2356462019252,-84.5005483998949
-31.4725582650006,-93.9081675178098
-25.9240048691773,-78.7300230344789
-27.7927443661656,-85.3596531677934
-25.5621344631627,-77.2265681916289
-27.6486440374658,-84.6822796517462
-28.9044447927018,-85.5391683479918
-31.5322563470755,-94.6179348876348
-28.1468567372689,-84.4086530885593
-31.2020336818325,-94.0694967706268
-28.5490274474517,-84.5013522939892
-31.3736593747612,-94.2520219746376
-28.1340099837575,-85.4035823266964
-31.1929573214386,-94.6446630444084
-32.0309550122424,-94.4238458146453
-36.2317487929508,-108.206355288458
-31.6887039335373,-94.9078492124592
-36.0797304453288,-108.41752201585
-28.2546484619741,-85.6733763839328
-31.109142580059,-94.8138677690516
-28.5103855993931,-84.5329199733559
-31.2384977690884,-94.2618835666142
-31.9203989963626,-94.9861722605824
-36.1306891215097,-108.514338532957
-31.8819228512657,-94.5166024821284
-36.1311073283381,-108.240970605959
-26.3775129467422,-77.1031144734205
-28.3487963168018,-84.237079814207
-25.5507786451995,-77.7310177186428
-28.0048052060419,-84.4957454210264
-28.9752019097207,-84.7026729531694
-31.6795400166356,-94.0928720358754
-28.0813293152061,-84.860418047499
-31.2876363474437,-94.1405341126679
-26.0141499175594,-78.7825989129452
-27.9989418984454,-85.5202495193839
-25.7648429802229,-77.5091681558352
-27.8997547895415,-84.9217253460719
-28.8392701483472,-85.4560227391226
-31.5474328902726,-94.706248851834
-28.1990081717529,-84.7707998269149
-31.2688820985301,-94.348268375322
-28.4390850903223,-84.4145689583856
-31.2320697093658,-94.220566783412
-28.0203099664699,-85.5334704680813
-31.0543192155038,-94.7147501725961
-31.9463153095589,-94.3368246917394
-36.1315360137138,-108.196159594266
-31.6190798309791,-95.0848217994236
-35.9889568570245,-108.540274042212
-28.3017223876696,-85.6812831912419
-31.2075406029298,-94.8712952936937
-28.5996667325368,-84.6647311447331
-31.3541846329389,-94.3689728329923
-31.9051297195068,-94.9406086528166
-36.1487157188882,-108.54879666035
-31.9109763174988,-94.6986090197842
-36.1702872358072,-108.385977551721
-23.8468664047863,-71.4129783899304
-25.3948599367606,-77.1947594542022
-23.5921237993125,-72.6134894288473
-25.2955661517854,-77.6824147799746
-26.0148164355104,-77.153724348842
-28.0492765590404,-84.3567758701106
-25.7602112110241,-78.2525433321103
-27.9490407388344,-84.8113462544398
-24.1934695233293,-72.2142519880599
-25.8369687949261,-77.5734128083774
-24.2306708798669,-72.076197017978
-25.8630119188047,-77.4939307169685
-26.1744300057576,-77.5035734537982
-28.2560173591697,-84.535969171336
-26.0362155080742,-78.0359605534555
-28.2077146292298,-84.7398838596568
-25.4241474948918,-77.169861677361
-27.5584455866013,-84.6776961101272
-25.6130942481759,-78.7003386238999
-27.6463769565342,-85.3324791859753
-28.0956483755906,-84.3233077295155
-31.0559095291146,-94.0908286907552
-28.4635128477788,-85.7826531281803
-31.2325030178674,-94.7382971208846
-25.8515747887929,-77.6178637336046
-28.1621535304112,-84.4701763389635
-26.468819540272,-77.5129840694418
-28.4402503942827,-84.4015399349896
-28.2952830615494,-84.5312240232126
-31.3482495206715,-94.0123933261917
-28.8477551548504,-85.2808661168702
-31.612006646748,-94.3267172841452
-24.3171899550216,-71.7059877928696
-26.0353406144011,-77.2506106576773
-24.0973994632481,-71.9888157405213
-25.9504949178978,-77.364707695217
-26.1798130829135,-77.4941534568364
-28.3437792886308,-84.3682398449632
-26.003966220579,-77.3193698085545
-28.2749772870619,-84.2797308978454
-23.7560780177313,-72.5780434710586
-25.3806085169312,-77.6366923239585
-23.9087151258464,-71.3222304442389
-25.4514565631916,-77.087589152626
-25.9651292171383,-77.8697803370945
-28.0839333741833,-84.5478978160015
-25.9427246660154,-77.0493720984435
-28.0818473834387,-84.1688889728281
-25.6244235501511,-77.30110203555
-27.8372528716301,-84.7106179776649
-25.8210296349694,-78.4287933983502
-27.9282023294267,-85.1954448937435
-28.1753410196059,-84.4769410046783
-31.1943250449227,-94.0982257787241
-28.5640737467048,-85.3433664714541
-31.3784688033774,-94.4778355701773
-25.6753669876855,-77.7615394309981
-27.9669123057946,-84.4861632483188
-26.3290144362467,-77.1787354821305
-28.2586426415073,-84.2090613628154
-28.2136381372836,-84.6873118647968
-31.2737560289481,-94.0090155158395
-28.8007219483019,-84.8140816705118
-31.550518535333,-94.0390560368158
-26.4095055489586,-77.1533459594923
-28.3686736956582,-84.2535876426537
-25.6037190762833,-77.7336454722871
-28.0290773435905,-84.490039147044
-29.0764783149794,-84.7471219087646
-31.741235849332,-94.103757325482
-28.1218768908017,-84.9284530498473
-31.3206564218996,-94.1614417697387
-26.1082461437994,-78.637752736716
-28.0137978412949,-85.3695773224001
-25.69607691778,-77.5276106332084
-27.8492039399902,-84.8592661563814
-28.9737752118752,-85.4178142393612
-31.6104919338694,-94.6386984091308
-28.1776674575865,-84.8425195854315
-31.2636076597736,-94.3393860078981
-28.443080142519,-84.4225256354259
-31.2497275278907,-94.2164099405633
-28.0584471018983,-85.5597700254079
-31.084028815039,-94.7224640265617
-31.9774129464196,-94.3592668150225
-36.158064425151,-108.205292933843
-31.6382548107629,-95.1534626667155
-36.0072051135566,-108.571535812844
-28.3438787454157,-85.6381635486722
-31.2171820525985,-94.8157341511524
-28.5478802707456,-84.6670923070277
-31.3252364619179,-94.3387220823201
-31.9574037587057,-94.9398851914436
-36.1741031244583,-108.530103895834
-31.8812415671405,-94.7536738300418
-36.1562561644658,-108.393967889263
-26.5782121331018,-77.2418932737791
-28.6455392100561,-84.2671217847122
-25.8034028374323,-77.4903375000389
-28.3225498572216,-84.3651663122781
-29.0720299534772,-84.8799509794639
-31.8385625149808,-94.1187485520235
-28.2108152916064,-84.5100497259423
-31.4596645773535,-93.9258727812214
-25.8684354285861,-78.913187849365
-27.8096478877525,-85.5200293317669
-25.5878174498895,-77.2065814817422
-27.6977212603043,-84.7328773006001
-28.7911281963618,-85.6287181587097
-31.4899895430986,-94.7164846846581
-28.1400330294515,-84.3930679272031
-31.2053363853695,-94.1051475193774
-28.5213471275685,-84.4707332955444
-31.3779358445182,-94.231052168853
-28.1433304868923,-85.4481078571242
-31.2169629033679,-94.6664296193369
-31.9887443343522,-94.4277234156239
-36.2146032852162,-108.216687303835
-31.6766477219298,-94.9407482589718
-36.0759887207897,-108.442626677983
-28.2483682036724,-85.7438658284806
-31.1269889139691,-94.8674282203623
-28.4961757527787,-84.517665614895
-31.2521895063972,-94.2662198130996
-31.8885965235297,-95.0311667080328
-36.1229365986221,-108.557251122899
-31.8604239396954,-94.5249217379306
-36.1256166593401,-108.256652661158
-26.3746678776713,-26.1139830401617
-28.7087821532151,-28.338771311386
-26.0879093692806,-25.686111896503
-28.5883345687798,-28.1332476458303
-28.6394325195846,-28.6072977103515
-31.7196434244552,-31.5514705395734
-28.4520991199363,-28.0284938662012
-31.6431821147099,-31.2683344431189
-25.5649201400143,-26.2951892048576
-27.7798060731329,-28.3255172007436
-25.8906855090783,-25.4897392633136
-27.9321226549363,-27.9656627319327
-28.3098412163008,-28.7006778814371
-31.3230070195581,-31.5607224126276
-28.3913881556107,-27.9496952137516
-31.3737075851351,-31.202770243125
-28.1188748603694,-28.411561921235
-31.2754911704118,-31.8140852725415
-28.3338048106472,-28.871444515275
-31.3775813489888,-31.9951306655942
-31.33921431409,-31.4900961921312
-35.9656006488679,-36.2295777314747
-31.9291720620334,-32.0390478429295
-36.2674809424387,-36.4669516058948
-28.037940602528,-28.1261889797079
-31.3748761453771,-31.0663491828612
-29.1277368525413,-28.0420295412875
-31.885872049312,-31.0071665494647
-31.3192026427802,-31.3812474013057
-36.0409566414555,-35.8870553987659
-32.3282521923882,-31.6749852931718
-36.5588050836493,-36.0015400975961
-25.7826497178274,-25.5222171685252
-27.9213760575931,-28.0830989984635
-25.4107019497864,-26.3086111374094
-27.7719659904019,-28.403246863787
-28.3208747933219,-27.9247777421889
-31.2828869533816,-31.2867676034654
-28.0732912567332,-28.8236511974632
-31.1831696066921,-31.669713759344
-26.0087866732734,-25.9258632131043
-28.3926423536121,-28.2661649673604
-26.3714048303523,-26.1138880907615
-28.5583924907767,-28.3223873161872
-28.4261628839431,-28.1128615902709
-31.5113952974966,-31.3862366723555
-28.5139687376935,-28.7502707871997
-31.5646656761016,-31.6469929226256
-27.8598078793056,-28.1529833550382
-30.9089857950797,-31.6920789520984
-28.0410073301641,-29.1447274993546
-31.0008133981869,-32.1171731436547
-31.1978103945082,-31.17502285001
-35.7495481967699,-36.0950245965641
-31.76188545433,-32.4176082780415
-36.0421328687205,-36.6741539007406
-28.234189805769,-27.9596899798659
-31.6568388061886,-31.034770633098
-29.340738879026,-28.326087890144
-32.1746013149287,-31.1760823184451
-31.3799248060962,-31.1073119146274
-36.1405614487403,-35.798220384243
-32.3942759146535,-32.0627047351667
-36.6618544756381,-36.2356630303272
-29.2613505604958,-28.3715820974817
-32.2998066554408,-31.2653307361137
-28.3277227846005,-27.7994918140593
-31.882763644129,-30.979514498126
-32.4963654574967,-32.018607791364
-36.8147300718059,-36.2605442113567
-31.3987767351424,-31.138307887789
-36.2899235941517,-35.7959898127597
-28.2551774484338,-29.3027478050967
-31.0372178896092,-32.1615774968815
-27.9593293981638,-28.1383431128822
-30.9208565380011,-31.6095597545433
-32.0684216828168,-32.4644371332846
-36.2304144336949,-36.7239443334012
-31.2565342594022,-31.2956543871869
-35.852515162323,-36.1157823263246
-31.9773292196908,-31.5786712410599
-36.5007505023878,-36.2313279396063
-31.5214860792506,-31.7764176811725
-36.2831834529776,-36.2980413624207
-36.7568522618153,-36.4824011422236
-44.2427279564044,-44.0562130644302
-36.4249358495118,-36.5786806506789
-44.0736372997625,-44.0648972284152
-31.4697523328815,-32.0797505687639
-35.9874809695442,-36.4146400971442
-31.9805652437996,-31.4220417630441
-36.2615231880326,-36.0581182878522
-36.533796662638,-36.7574597273266
-43.9943889474257,-44.1969286721811
-36.68969136703,-36.4133225541418
-44.1165968777656,-43.9490533921742
-29.0035329515884,-28.0595897749626
-31.9552858159726,-31.1208669046105
-28.0106972701188,-28.112828598671
-31.5201894848468,-31.1275266779294
-32.2996381041366,-31.6517800087191
-36.573770806256,-36.1028104964512
-31.1922410722759,-31.5083209072438
-36.0472712466696,-36.0029974966635
-28.4013028272169,-29.208720553837
-31.3230604173497,-32.1958900247016
-28.1893017544426,-28.3888655153489
-31.2389994609079,-31.7851407050942
-32.0428447268084,-32.1951243447179
-36.2926753948026,-36.6561489099583
-31.3053315043738,-31.6424423604562
-35.9479182457193,-36.3404812338636
-31.8561936403711,-31.4397894283953
-36.3176411960417,-36.1573322258781
-31.3756079214529,-31.918902129715
-36.0949325400323,-36.368186183062
-36.6687013740351,-36.3037288109482
-44.1042400415895,-43.9645075390924
-36.3266317057582,-36.7707858699709
-43.9332033591085,-44.1883809895719
-31.5451426710809,-32.0260985856924
-36.1336186056666,-36.4191862399521
-32.0865038611404,-31.5455568278016
-36.4190114692818,-36.1446330786519
-36.5371203354127,-36.6187452910245
-44.0423613274933,-44.1502777147612
-36.7211870061996,-36.6010144916383
-44.1783149964407,-44.0865177957034
-25.722686567894,-25.5542547275191
-27.8954541292158,-28.0678442801218
-25.4885281773009,-26.3198211781717
-27.8013103641016,-28.3796017922902
-28.3248225883031,-28.0024155532294
-31.2844239781802,-31.3148459557358
-28.1161259601507,-28.917953961978
-31.2015145234696,-31.7040601264681
-26.1000059939568,-25.8879693000842
-28.4140001686083,-28.2017505358589
-26.2577691271141,-26.1357175870935
-28.4973694598096,-28.2852040685669
-28.5055681812402,-28.1595533423464
-31.5392137074142,-31.3914105122785
-28.4612712321166,-28.8482593470614
-31.5354887294331,-31.6742458012855
-27.7958602466815,-28.1316608283214
-30.9078895620442,-31.641712905535
-28.1131377880315,-29.1916131256597
-31.0576240065581,-32.1057664283975
-31.1629911327123,-31.214619221245
-35.7392245764238,-36.0983687731775
-31.7811814614794,-32.5273396618652
-36.0559321288994,-36.7138109291356
-28.2936143766963,-27.9559583759046
-31.678990160884,-30.9888521248056
-29.2083510039029,-28.3127508114757
-32.1152668018889,-31.121775045865
-31.4096664587546,-31.1504394068051
-36.1454080361463,-35.8007192939549
-32.3024235543348,-32.1458843071378
-36.6077681119274,-36.2527131954435
-26.343694498363,-26.0053151645714
-28.7732453638669,-28.2585208778834
-26.1320321739753,-25.7738762767179
-28.6902409491783,-28.1511248602863
-28.5660923428834,-28.5621351085723
-31.7184462074989,-31.5170612905892
-28.4341565553212,-28.0829056202017
-31.6688854730343,-31.2845221410705
-25.5603279468682,-26.3882485723813
-27.825424639539,-28.3687210490758
-25.8529833361618,-25.4317514226994
-27.9632449582285,-27.9333431385257
-28.2486783089885,-28.7384330505914
-31.3159932413916,-31.581195582329
-28.3373291862324,-27.9467977258238
-31.36900817983,-31.1986497072498
-28.0663068364624,-28.3375782269963
-31.3088401351255,-31.7373099920503
-28.3886136687558,-28.9464862608151
-31.4614872926326,-32.0010252569847
-31.2789401687371,-31.4813490189554
-35.9561021535981,-36.2051627433669
-31.9199547586717,-32.1221579769382
-36.2824351344779,-36.4936454304985
-28.0649932390108,-28.169273729012
-31.4121828751947,-31.057405184723
-29.0279222686219,-27.9952540428631
-31.8679763879908,-30.948757778659
-31.2991935323978,-31.4185209557358
-36.0369068969266,-35.8915605417296
-32.23790871273,-31.708167043571
-36.5188413802812,-35.9974360066476
-28.9705305645665,-28.1280226057255
-31.9077196039215,-31.138523639444
-28.0551701406408,-28.0713209614845
-31.5014951568824,-31.090478787617
-32.3509112165182,-31.7417737825519
-36.5874285836163,-36.1390606021586
-31.2402123897531,-31.5408135180492
-36.0584826246405,-36.0077992529382
-28.4920113234019,-29.1267260117525
-31.3355278250271,-32.104226353378
-28.1278195297762,-28.4164891537842
-31.190120317244,-31.753909504107
-32.1635598205958,-32.2179668631292
-36.3435399238805,-36.6380853315229
-31.294963709057,-31.7033242631324
-35.9393561357826,-36.3459710871654
-31.8256830813274,-31.4522332197494
-36.3019024908805,-36.1466083683869
-31.4090302726421,-31.9170458069001
-36.1047833704056,-36.3523792485732
-36.6703972239898,-36.3453355437155
-44.1028681825419,-43.978137769068
-36.3502877418609,-36.8130593336831
-43.9419229531597,-44.2012555270632
-31.5876633524477,-32.0021516950702
-36.1439906577829,-36.379967787654
-32.0321102483753,-31.5471048894713
-36.389645931821,-36.1199169843197
-36.5831913761809,-36.6416517702868
-44.0613109580231,-44.1475102676965
-36.6913600139077,-36.6444467317304
-44.1596282347507,-44.0934396835463
-29.2540824379702,-28.2727389782659
-32.363972560918,-31.2063871795423
-28.3311273358901,-27.8764875970449
-31.9593327474767,-31.0132059574589
-32.4135003725842,-31.9465593276536
-36.8009028887578,-36.2229460910926
-31.365249125983,-31.1621611381847
-36.3027811474686,-35.8108775026772
-28.2014400148485,-29.4141512964828
-31.0586336408839,-32.2523048543949
-27.9696048518577,-28.0954943896242
-30.9675671230838,-31.6147752990991
-31.9582203364905,-32.4852826578284
-36.1942981062526,-36.761200525443
-31.2310383744609,-31.2714347545442
-35.8551735268313,-36.1208801635777
-31.9564842229221,-31.5304545994764
-36.5271204733475,-36.1886852142666
-31.5345103197019,-31.8199377602791
-36.3310507449566,-36.3115896080082
-36.7129442894439,-36.4609230560807
-44.232207214305,-44.0363369959203
-36.411019934252,-36.6078454347126
-44.0812081634277,-44.0773928305587
-31.4626593278294,-32.1254906267548
-36.0084713745543,-36.4405798085391
-31.9542699388369,-31.3948696203923
-36.2730040806184,-36.0396113964115
-36.495321910765,-36.776135954544
-43.9828903254578,-44.2124496391928
-36.6552877273775,-36.4146168043154
-44.1056358134843,-43.9472490457155
67.3341839765818,66.7293564845241
71.4259765446864,71.2925487048806
66.9025499909697,67.8141134537937
71.2452682567078,71.7473689466129
71.8567328480948,71.4299758122668
77.105665574569,76.892476990329
71.7848587670867,72.1725600009081
77.0700468230066,77.2174671411718
67.2683601896264,67.2210079211049
71.8700776470626,71.4687660681181
67.8563920736202,67.0930450970275
72.1040413539634,71.4234363732849
71.8133696123566,71.6212157128422
77.2701850466677,76.9575982485256
72.1553354409434,71.870616820696
77.4079578456834,77.0730434601471
72.412738239109,71.4441700266478
77.4028561574891,76.804219470733
71.4390979960652,71.9670663667889
76.9866574930978,77.0367751686617
77.8973249330417,77.4622956120451
84.4752114939822,84.1688062018611
77.2324176359176,77.4588738255757
84.1769793758453,84.1850505329783
71.6603272820201,72.3469186204755
77.1050776642107,77.4614962671139
71.9442974411458,71.5622800684306
77.2196784487686,77.1432089865863
77.5646620682166,77.8253697711047
84.3243782496288,84.4398424931858
77.4288449004824,77.2811901233541
84.2591316016083,84.2194722209377
67.564213079565,67.3368421886977
71.6973971910544,71.6273875471301
67.2221644332219,67.5565714336678
71.5483928777078,71.7311071827625
71.8806136198892,72.1799207537044
77.1159608902075,77.3252244994172
71.9025088402675,71.9171562864261
77.1139069236737,77.234036198979
66.7184773911285,67.7143963542292
71.14789627663,71.7169726122346
67.3328246318838,66.8647748932323
71.3914643853016,71.384328292961
71.5258212797076,72.3244343271431
76.8724393239074,77.3520738026227
71.9329781960902,71.6237131028355
77.0332840939765,77.0765009482002
72.5134838420421,71.7040071905145
77.5204865749711,76.9550596586732
71.5627887306433,71.8665142904223
77.1112729815034,77.0371066289063
77.9179940477626,77.7960261992204
84.4865329379043,84.369507410852
77.2738490274664,77.350529509216
84.1939972819646,84.1951991487971
71.4422225796384,72.5532537617643
76.8062205088262,77.5636152967534
71.728284867056,71.4596899365017
76.9210645594247,77.1185966029686
77.4538327071941,78.1361140179008
84.1575139462345,84.6175797368376
77.3291928951589,77.1696247445987
84.0946880234782,84.2160514976025
71.740296440824,71.4882074402182
76.9289942422862,77.2248893211684
71.6527974615421,72.906043097372
76.8869402040972,77.8401422359605
77.3013246601512,77.1753071508289
84.1862296771796,84.2622944543923
77.7613726667143,78.2347545957597
84.3786402766492,84.7458908775253
71.6436185691226,71.6555912386257
77.4426163007731,76.9099016406045
72.7781063510784,71.5869841332255
77.9076624785944,76.8914730523148
77.2416439085687,77.2380319178372
84.3832403782776,84.1173303135807
78.2099828064306,77.66706455049
84.7947562475416,84.3204260854915
77.8794244237596,77.165063014945
84.4385184233404,84.2271863645114
77.2163693917215,78.1754810059187
84.1409483819955,84.6840530867982
84.9478092676907,84.6727574807537
94.0425267037998,93.9343910014186
84.8039116647645,85.1636813963808
93.9635311281718,94.1829663314051
77.1977185888457,77.7880443410149
84.3556505353825,84.4362912447383
78.0674872676561,77.1822229769887
84.7247664630155,84.1874144377429
84.6303752114649,84.9308991016648
93.9755270769204,94.0172218876741
85.1516855122063,84.7192970088971
94.2027542944221,93.9413146930307
71.8267757230293,71.7284081845081
77.0485149837261,77.3276892429239
71.8742611551625,72.7465012917229
77.0578632706214,77.7693704749076
77.315252228135,77.4945056053902
84.210342124537,84.4383754726873
77.9421901399762,78.1443923123029
84.4697061471829,84.7418346476671
71.4070771014458,71.849916856433
77.1070437647753,77.0264154026519
72.5995107049246,71.571173241353
77.5992519293846,76.9248544789883
77.1247149359779,77.5403952408709
84.2136878234545,84.2999867322022
78.2207164183204,77.6351368661735
84.6784190618009,84.3602623851368
77.9198354558872,77.2717214882915
84.4925062994221,84.2801093674275
77.2995547026934,78.1143784027257
84.2106692989202,84.6617241757638
84.9589439321363,84.8214446318458
94.0556518894295,94.0227710504717
84.8684394090235,85.1218085118403
93.9978246064177,94.182972782983
77.1017402079865,77.8726559707673
84.2118468186901,84.4853294791406
77.9888490463843,77.1652541021761
84.59025403642,84.1942950274255
84.5838312526852,85.0711323089127
93.8993861833922,94.1035528322958
85.1445684922701,84.6947302055352
94.1435203686761,93.9527496686674
67.6678473489902,67.3330047490746
71.7386772887963,71.6590882145924
67.1096771868257,67.5667969028121
71.5065263316006,71.7689824713248
71.9359815907538,72.0996473819272
77.1317903778561,77.2910492437423
71.7861873300032,71.8488825290966
77.0607603000692,77.2017161919254
66.6783240695068,67.6447236252976
71.1329442972642,71.6730440822362
67.3366068512063,66.7912638444889
71.3922852582344,71.3385287250639
71.5148503248606,72.2124234089867
76.8619406853792,77.2833473840106
71.8702354612894,71.5222057458436
77.0013554117611,77.0091042173179
72.6324901012635,71.7136233897279
77.5753302676493,76.9798940778954
71.512471029846,71.8495994402943
77.0995579403284,77.0480323817952
77.9929041437549,77.7287237326442
84.5273969660665,84.3408262126269
77.2394431649395,77.2976024910199
84.1885712467333,84.1665987065517
71.4023433087212,72.4740036254819
76.7832040251022,77.5264759689226
71.7635400529669,71.446937738916
76.9284604361205,77.1123890237783
77.4528088915185,78.027933765398
84.161356620962,84.5591309865782
77.3345935715614,77.1169129962792
84.1004042143645,84.1784990083416
67.3891168511894,66.7384271971186
71.4485545059182,71.272864549939
66.9656858371136,67.7177300848864
71.2706175595511,71.6780705495599
71.9054963022832,71.4103090625025
77.1439373172509,76.8741306359573
71.9071532860136,72.1415789121428
77.138076086119,77.1893618551459
67.2219451628589,67.1677683153602
71.8135143268658,71.4828980899315
67.9543016925573,67.2178682512638
72.1150457507112,71.5190853834693
71.8212702925131,71.580295824784
77.2788951336223,76.9558490299693
72.2937933551674,71.9284242077745
77.4745232857603,77.1142454343372
72.5108657344118,71.4576028357158
77.4473926970968,76.8117055651494
71.4472539967428,71.9137763148813
76.9953502515898,77.0114899341233
77.968091338185,77.4211221649226
84.5221369854671,84.1483144039242
77.2803100415474,77.4190509073929
84.2135215184576,84.1592988344783
71.6217190840104,72.2766713533043
77.0699024390413,77.4475414800298
72.0166478718196,71.6206007382885
77.2359301964755,77.1909265047219
77.5732058239463,77.7512428882844
84.3371053993123,84.4105615515689
77.5060832896983,77.2848908538688
84.3029336252861,84.223656297337
71.8700443238734,71.7347443464749
77.0544135500231,77.3749648025492
71.7355483921517,72.7987907542525
76.9928391399558,77.842263189044
77.3300285266729,77.4610777802482
84.1925821838451,84.4350728755573
77.7607280181144,78.0915121077934
84.3708832716395,84.731760785632
71.3988739882846,71.8323727271828
77.122475788919,76.9943007944021
72.561668917853,71.4575669780862
77.5977919126688,76.8496425243466
77.1129942815009,77.4923663642887
84.1983438410432,84.2592978353773
78.0887863975024,77.5136461505795
84.6110918101612,84.2855886060184
77.9606798729179,77.2809495214179
84.5038816313474,84.3020938837334
77.2454554468604,78.121183838753
84.184991469534,84.6835152162171
84.9810181493152,84.7991024052194
94.0584267999162,94.0178726179767
84.8056090821585,85.0875456581349
93.9643048974614,94.1700029352861
77.0905953410455,77.8505790479499
84.2134352272274,84.4681421747416
77.9912283416807,77.1286735351581
84.5952268871328,84.1706800520638
84.5793150178682,85.0325447125677
93.8971294834755,94.0790707136642
85.110226874796,84.6416028413561
94.1270714255503,93.9188452647711
71.7458622826507,71.487675963016
76.9358886864877,77.1812913448661
71.7661914006593,72.8086129857689
76.9361102447472,77.7465504451633
77.317910244148,77.1777672672461
84.2167646661864,84.247746150939
77.942068249573,78.2357459946511
84.4777056298359,84.7244007384135
71.6197204499369,71.6359822302317
77.4006459891388,76.9387758513655
72.8657322783198,71.7209653449748
77.9214756090041,76.9919906784013
77.2489449067385,77.2374344840891
84.3964433840117,84.1379272755702
78.3779251653426,77.7652333430235
84.8803333972797,84.3850293940304
77.905126346224,77.1707397323275
84.448486716243,84.21752514765
77.2483259154664,78.1306477035994
84.1537088408106,84.6479950782451
84.9690230565917,84.6657083780167
94.0618817167074,93.9265473158931
84.8692828669721,85.1485731986544
94.0023484378809,94.1668145045531
77.1835016744604,77.7675254882596
84.3381476011721,84.4444490107515
78.118659071498,77.2346534526584
84.7414557058426,84.2324177306666
84.6344942233294,84.9158649039377
93.9850895659734,94.0198115845703
85.2256394498365,84.7448228928693
94.2462792804496,93.9620035163515
72.1190804392319,23.5504246273203
77.2913706057249,25.3904959373705
71.429099065326,24.3646882392381
76.9924119902601,25.744116748153
77.6272341058465,25.6366872423412
84.4788045872571,27.9419326498402
77.3659784912175,26.3129818837196
84.3549802410498,28.2493341271758
72.0513016405045,23.8355014838342
77.908773220374,25.5832424703347
72.6747207272006,24.0880078575079
78.1633662290641,25.696290808402
77.5764920219022,25.7454692548938
84.7191080645153,28.0146636526072
77.8706083690784,26.188903243263
84.8395262583699,28.2182969862592
78.4915438040813,25.5211660949885
85.0820070182466,27.5599560410874
77.0964749032745,25.710970366137
84.4569228261106,27.6623309801095
85.4333516075426,28.4189521070783
94.5151577186583,31.1921295288053
84.3883876860286,28.2751953155051
94.0172815925217,31.1509757040964
77.5062735202028,26.2597303212302
84.6781665226804,28.3431642295523
77.7748387220405,25.8635701676342
84.7915654768431,28.1850768248846
84.9771841282618,28.7215348393787
94.2964009719896,31.5298261411001
84.6678837078937,28.330325561677
94.1465781139114,31.3724686284458
72.3747397370397,24.1128653149842
77.6015082376207,25.6732501179048
71.7964706824194,23.9919858646216
77.3449098051328,25.6396001080064
77.630926697364,26.3172853116966
84.4528425992041,28.2925824624702
77.4772848847648,25.8963857308827
84.370365139113,28.1316943495823
71.3379084633881,24.2615526967376
76.9169572633061,25.7536720780571
71.9717782043032,23.7375397471223
77.1759242589363,25.5500645015247
77.1830284250626,26.3696912647288
84.1384858719445,28.3153556854296
77.535922027636,25.78018904108
84.2808286394805,28.0802814760395
78.6052295112439,25.766428149291
85.2203627505159,27.6921751866495
77.2453618836583,25.5558945379276
84.6082711663987,27.6219145128203
85.4480647772128,28.7296623433905
94.5129825610987,31.3630732116815
84.4321513492855,28.0889056672019
94.0250901167324,31.0971404280794
77.2139143199332,26.4429237528706
84.2497303692452,28.4160329138446
77.4806081522842,25.7065955100518
84.3623967757661,28.113353034743
84.8182437868945,29.0050734755494
94.038347257126,31.6719914192055
84.5194249891468,28.1419944099772
93.8911173214647,31.3021477912594
77.5607211279678,25.6518726104669
84.3423066886252,28.112766931918
77.2536344207368,26.7234935112316
84.1991052173353,28.595247593379
84.5847428387298,28.1561809384752
94.0067263864309,31.3560535185133
84.966643912311,29.1298081861437
94.1702125482013,31.8212458836685
77.4879171900487,25.4891841448235
85.1271161368954,27.7012685294603
78.8009734734447,25.8797004574637
85.686839120215,27.8810916002665
84.5276431792471,28.0775924649973
94.3338552997387,31.1595600038162
85.6243929574837,28.7516401640884
94.8263893766044,31.4834544239311
85.5302405491199,28.0630619401975
94.6147756826074,31.0501010104103
84.4455413018336,28.6690474927403
94.0988663428737,31.3475594134084
94.9521847917317,31.6949297750011
108.458220362597,36.0156080389389
94.5039054601804,32.0407089739436
108.212157974097,36.21483290567
84.6366402343371,28.3722074655406
94.539431996503,31.2498568503146
85.6488579967767,28.2639278203603
94.9959620670304,31.2173562846865
94.5082487360373,31.8208955041125
108.375026610655,36.0957125446473
95.0376895850232,31.8417018581588
108.626836297184,36.1316034805894
77.6641898555825,25.895189516965
84.4770183579719,28.2269051268252
77.4802048221467,26.5522996539199
84.3808358865675,28.5269472030438
84.5954921066477,28.4589666019791
94.0018507661093,31.519755156211
85.115017265859,29.0032029583311
94.2207199991175,31.7898139670295
77.1635405817752,25.6314849723651
84.6013035979719,27.7634011632153
78.4667187975191,25.8147765175062
85.159123181111,27.8610590805742
84.3581045436928,28.339173414318
94.0313978974394,31.2993011034344
85.5191969785074,28.6699126827049
94.5491706604113,31.472080313031
85.5801172721841,28.1741547198926
94.6793340370473,31.1102584344036
84.5348871855626,28.5966460474014
94.1777125330799,31.3224800818106
94.9650773068877,31.8422599579224
108.461632805437,36.1039951343857
94.5592068510738,31.9756005443462
108.231517282987,36.1977046283281
84.4994405100996,28.4384785357443
94.3000019447546,31.2775262552282
85.503414877234,28.2235840792691
94.7548862254365,31.199410631153
94.4371175627036,31.9489561101912
108.228055818788,36.1669241645759
94.9800812825038,31.7897292136366
108.48430751536,36.1153398205903
72.5089423755099,24.0995870220905
77.6754108550871,25.696822011696
71.7085433823617,23.999536897284
77.3321032782166,25.6725879668101
77.7105481772228,26.2435399328378
84.5032640715152,28.2607563001814
77.4028657035803,25.8263293734209
84.3584387196596,28.1005526649277
71.3026408628892,24.2357430331356
76.9275885756368,25.7481716364664
72.0413906690211,23.6767867411502
77.2281493072359,25.5304261422665
77.1802704528246,26.2891801888482
84.155597797529,28.271183707858
77.5377801013201,25.6812477748677
84.3013555520083,28.0274125632646
78.7821450298943,25.7758850837165
85.3179897589473,27.7316859501652
77.204040770948,25.5601243575213
84.6161703283562,27.657230346589
85.5772299064876,28.6606423616928
94.6007048551608,31.3428047457065
84.4171626204249,28.0539164626828
94.0480998138672,31.0894385526642
77.1706908702132,26.3900797172699
84.224799076875,28.4076945312226
77.5426532575553,25.712629489182
84.3817307540206,28.1350343247337
84.8308310391122,28.9103391499578
94.0576404223248,31.6317359545403
84.5554935965259,28.1054066530552
93.9207965700003,31.2887446388917
72.2038269282232,23.5928306424636
77.31814766999,25.4247056082995
71.4717377401251,24.3298952530247
77.0014423366325,25.740231046274
77.7071066255389,25.6285230481103
84.516068066667,27.9551874529435
77.4571263904967,26.3380987406985
84.3958872133229,28.2737529851797
71.9828461948159,23.7556260011627
77.7694277959111,25.5822018235118
72.6922341505434,24.2361098559002
78.06761421841,25.8038332784552
77.5889375781455,25.6913779635318
84.6862396787248,28.0158608991156
77.9511499985517,26.2890483164162
84.8388432364836,28.2919457733691
78.6467400465621,25.5557624201569
85.1553804668965,27.6101260133442
77.0968926185525,25.6998842195706
84.4653489643976,27.6879073957559
85.5639656201053,28.3817589657872
94.5951719652877,31.1955897778352
84.4294322510022,28.2747912084635
94.0549392348824,31.1672910108006
77.4548433900647,26.1889679856168
84.5969993152591,28.3377567158892
77.8200987155993,25.9466809796589
84.7574204499398,28.2574187527605
85.0011071555577,28.6440344041407
94.297749829783,31.5115357351829
84.73021973731,28.3675249478641
94.1669457220046,31.4102680834329
77.7144484750939,25.878101070082
84.5025553214844,28.2386013470456
77.373615940236,26.5656504167066
84.346216043837,28.5560065018551
84.6107012320064,28.4205350775143
94.0078566432692,31.4984998443172
84.9865505755964,28.914300637582
94.1689958478167,31.7465678680538
77.1596162826864,25.6603825775155
84.6667820105073,27.7733978757474
78.5263033937956,25.7052637825632
85.2489780376921,27.8064011787861
84.3429670451396,28.3179255173029
94.0523995818538,31.27724761507
85.47927739309,28.5282914721749
94.5626951177516,31.3921785369519
85.6397829844182,28.1707599133012
94.7105497796816,31.1199587404249
84.4956919606584,28.5980593236704
94.170356548817,31.3350581320205
95.0000914706748,31.8098068111788
108.484598231122,36.0883411223859
94.5206582511589,31.9351729822487
108.223958779777,36.176873834067
84.4838316929083,28.4363200025035
94.3126107231412,31.2828188089545
85.5439471381245,28.1963312098763
94.7908181234875,31.1933073305596
94.4287181824337,31.9171362086939
108.237071708341,36.1512470347108
94.9868539291252,31.7358406462112
108.502976979004,36.0873855624609
77.5806063825497,25.6779034705264
84.3447488228675,28.1166084552662
77.3425589439036,26.689677033455
84.2277006344591,28.566495501954
84.617814467194,28.1630810735704
94.0241675523805,31.3666165721659
85.1051886930218,29.1926178387829
94.2312850017506,31.8539528086522
77.4463777242929,25.4237966367605
84.9966550351119,27.6940226658756
78.7840937792376,26.0295067365046
85.5745066688293,27.9803593530139
84.5363494319806,28.0499366237749
94.2945599631413,31.167889063206
85.7076495657685,28.8938271935547
94.8215077894073,31.5757882959384
85.5785613534204,28.0798703824599
94.6340049168014,31.064984788618
84.4706806333123,28.6547601800912
94.1076579588822,31.3446364992272
94.9973168802985,31.6852056254192
108.485393039727,36.0188386349213
94.5579813213814,32.0586081552454
108.242255073986,36.2290317509118
84.6112767249797,28.3350534449169
94.4743216187464,31.2479355818534
85.661227957586,28.3319134377867
94.9543968393611,31.2729592055969
94.5150207247901,31.7915962142369
108.359838823989,36.0942911201968
95.0826162726256,31.8953412674139
108.632718509686,36.1753438028087
67.5565714336678,-67.2221644332219
71.9171562864261,-71.9025088402675
66.8647748932323,-67.3328246318838
71.6237131028355,-71.9329781960902
71.7311071827625,-71.5483928777078
77.234036198979,-77.1139069236737
71.384328292961,-71.3914643853016
77.0765009482002,-77.0332840939765
67.3368421886977,-67.564213079565
72.1799207537044,-71.8806136198892
67.7143963542292,-66.7184773911285
72.3244343271431,-71.5258212797076
71.6273875471301,-71.6973971910544
77.3252244994172,-77.1159608902075
71.7169726122346,-71.14789627663
77.3520738026227,-76.8724393239074
72.7465012917229,-71.8742611551625
78.1443923123029,-77.9421901399762
71.571173241353,-72.5995107049246
77.6351368661735,-78.2207164183204
77.7693704749076,-77.0578632706214
84.7418346476671,-84.4697061471829
76.9248544789883,-77.5992519293846
84.3602623851368,-84.6784190618009
71.7284081845081,-71.8267757230293
77.4945056053902,-77.315252228135
71.849916856433,-71.4070771014458
77.5403952408709,-77.1247149359779
77.3276892429239,-77.0485149837261
84.4383754726873,-84.210342124537
77.0264154026519,-77.1070437647753
84.2999867322022,-84.2136878234545
67.7177300848864,-66.9656858371136
72.1415789121428,-71.9071532860136
67.2178682512638,-67.9543016925573
71.9284242077745,-72.2937933551674
71.6780705495599,-71.2706175595511
77.1893618551459,-77.138076086119
71.5190853834693,-72.1150457507112
77.1142454343372,-77.4745232857603
66.7384271971186,-67.3891168511894
71.4103090625025,-71.9054963022832
67.1677683153602,-67.2219451628589
71.580295824784,-71.8212702925131
71.272864549939,-71.4485545059182
76.8741306359573,-77.1439373172509
71.4828980899315,-71.8135143268658
76.9558490299693,-77.2788951336223
72.8086129857689,-71.7661914006593
78.2357459946511,-77.942068249573
71.7209653449748,-72.8657322783198
77.7652333430235,-78.3779251653426
77.7465504451633,-76.9361102447472
84.7244007384135,-84.4777056298359
76.9919906784013,-77.9214756090041
84.3850293940304,-84.8803333972797
71.487675963016,-71.7458622826507
77.1777672672461,-77.317910244148
71.6359822302317,-71.6197204499369
77.2374344840891,-77.2489449067385
77.1812913448661,-76.9358886864877
84.247746150939,-84.2167646661864
76.9387758513655,-77.4006459891388
84.1379272755702,-84.3964433840117
71.8665142904223,-71.5627887306433
77.350529509216,-77.2738490274664
71.4596899365017,-71.728284867056
77.1696247445987,-77.3291928951589
77.0371066289063,-77.1112729815034
84.1951991487971,-84.1939972819646
77.1185966029686,-76.9210645594247
84.2160514976025,-84.0946880234782
71.7040071905145,-72.5134838420421
77.7960261992204,-77.9179940477626
72.5532537617643,-71.4422225796384
78.1361140179008,-77.4538327071941
76.9550596586732,-77.5204865749711
84.369507410852,-84.4865329379043
77.5636152967534,-76.8062205088262
84.6175797368376,-84.1575139462345
78.1143784027257,-77.2995547026934
85.1218085118403,-84.8684394090235
77.1652541021761,-77.9888490463843
84.6947302055352,-85.1445684922701
84.6617241757638,-84.2106692989202
94.182972782983,-93.9978246064177
84.1942950274255,-84.59025403642
93.9527496686674,-94.1435203686761
77.2717214882915,-77.9198354558872
84.8214446318458,-84.9589439321363
77.8726559707673,-77.1017402079865
85.0711323089127,-84.5838312526852
84.2801093674275,-84.4925062994221
94.0227710504717,-94.0556518894295
84.4853294791406,-84.2118468186901
94.1035528322958,-93.8993861833922
71.9137763148813,-71.4472539967428
77.4190509073929,-77.2803100415474
71.6206007382885,-72.0166478718196
77.2848908538688,-77.5060832896983
77.0114899341233,-76.9953502515898
84.1592988344783,-84.2135215184576
77.1909265047219,-77.2359301964755
84.223656297337,-84.3029336252861
71.4576028357158,-72.5108657344118
77.4211221649226,-77.968091338185
72.2766713533043,-71.6217190840104
77.7512428882844,-77.5732058239463
76.8117055651494,-77.4473926970968
84.1483144039242,-84.5221369854671
77.4475414800298,-77.0699024390413
84.4105615515689,-84.3371053993123
78.1306477035994,-77.2483259154664
85.1485731986544,-84.8692828669721
77.2346534526584,-78.118659071498
84.7448228928693,-85.2256394498365
84.6479950782451,-84.1537088408106
94.1668145045531,-94.0023484378809
84.2324177306666,-84.7414557058426
93.9620035163515,-94.2462792804496
77.1707397323275,-77.905126346224
84.6657083780167,-84.9690230565917
77.7675254882596,-77.1835016744604
84.9158649039377,-84.6344942233294
84.21752514765,-84.448486716243
93.9265473158931,-94.0618817167074
84.4444490107515,-84.3381476011721
94.0198115845703,-93.9850895659734
67.8141134537937,-66.9025499909697
72.1725600009081,-71.7848587670867
67.0930450970275,-67.8563920736202
71.870616820696,-72.1553354409434
71.7473689466129,-71.2452682567078
77.2174671411718,-77.0700468230066
71.4234363732849,-72.1040413539634
77.0730434601471,-77.4079578456834
66.7293564845241,-67.3341839765818
71.4299758122668,-71.8567328480948
67.2210079211049,-67.2683601896264
71.6212157128422,-71.8133696123566
71.2925487048806,-71.4259765446864
76.892476990329,-77.105665574569
71.4687660681181,-71.8700776470626
76.9575982485256,-77.2701850466677
72.906043097372,-71.6527974615421
78.2347545957597,-77.7613726667143
71.5869841332255,-72.7781063510784
77.66706455049,-78.2099828064306
77.8401422359605,-76.8869402040972
84.7458908775253,-84.3786402766492
76.8914730523148,-77.9076624785944
84.3204260854915,-84.7947562475416
71.4882074402182,-71.740296440824
77.1753071508289,-77.3013246601512
71.6555912386257,-71.6436185691226
77.2380319178372,-77.2416439085687
77.2248893211684,-76.9289942422862
84.2622944543923,-84.1862296771796
76.9099016406045,-77.4426163007731
84.1173303135807,-84.3832403782776
67.5667969028121,-67.1096771868257
71.8488825290966,-71.7861873300032
66.7912638444889,-67.3366068512063
71.5222057458436,-71.8702354612894
71.7689824713248,-71.5065263316006
77.2017161919254,-77.0607603000692
71.3385287250639,-71.3922852582344
77.0091042173179,-77.0013554117611
67.3330047490746,-67.6678473489902
72.0996473819272,-71.9359815907538
67.6447236252976,-66.6783240695068
72.2124234089867,-71.5148503248606
71.6590882145924,-71.7386772887963
77.2910492437423,-77.1317903778561
71.6730440822362,-71.1329442972642
77.2833473840106,-76.8619406853792
72.7987907542525,-71.7355483921517
78.0915121077934,-77.7607280181144
71.4575669780862,-72.561668917853
77.5136461505795,-78.0887863975024
77.842263189044,-76.9928391399558
84.731760785632,-84.3708832716395
76.8496425243466,-77.5977919126688
84.2855886060184,-84.6110918101612
71.7347443464749,-71.8700443238734
77.4610777802482,-77.3300285266729
71.8323727271828,-71.3988739882846
77.4923663642887,-77.1129942815009
77.3749648025492,-77.0544135500231
84.4350728755573,-84.1925821838451
76.9943007944021,-77.122475788919
84.2592978353773,-84.1983438410432
71.9670663667889,-71.4390979960652
77.4588738255757,-77.2324176359176
71.5622800684306,-71.9442974411458
77.2811901233541,-77.4288449004824
77.0367751686617,-76.9866574930978
84.1850505329783,-84.1769793758453
77.1432089865863,-77.2196784487686
84.2194722209377,-84.2591316016083
71.4441700266478,-72.412738239109
77.4622956120451,-77.8973249330417
72.3469186204755,-71.6603272820201
77.8253697711047,-77.5646620682166
76.804219470733,-77.4028561574891
84.1688062018611,-84.4752114939822
77.4614962671139,-77.1050776642107
84.4398424931858,-84.3243782496288
78.1754810059187,-77.2163693917215
85.1636813963808,-84.8039116647645
77.1822229769887,-78.0674872676561
84.7192970088971,-85.1516855122063
84.6840530867982,-84.1409483819955
94.1829663314051,-93.9635311281718
84.1874144377429,-84.7247664630155
93.9413146930307,-94.2027542944221
77.165063014945,-77.8794244237596
84.6727574807537,-84.9478092676907
77.7880443410149,-77.1977185888457
84.9308991016648,-84.6303752114649
84.2271863645114,-84.4385184233404
93.9343910014186,-94.0425267037998
84.4362912447383,-84.3556505353825
94.0172218876741,-93.9755270769204
71.8495994402943,-71.512471029846
77.2976024910199,-77.2394431649395
71.446937738916,-71.7635400529669
77.1169129962792,-77.3345935715614
77.0480323817952,-77.0995579403284
84.1665987065517,-84.1885712467333
77.1123890237783,-76.9284604361205
84.1784990083416,-84.1004042143645
71.7136233897279,-72.6324901012635
77.7287237326442,-77.9929041437549
72.4740036254819,-71.4023433087212
78.027933765398,-77.4528088915185
76.9798940778954,-77.5753302676493
84.3408262126269,-84.5273969660665
77.5264759689226,-76.7832040251022
84.5591309865782,-84.161356620962
78.121183838753,-77.2454554468604
85.0875456581349,-84.8056090821585
77.1286735351581,-77.9912283416807
84.6416028413561,-85.110226874796
84.6835152162171,-84.184991469534
94.1700029352861,-93.9643048974614
84.1706800520638,-84.5952268871328
93.9188452647711,-94.1270714255503
77.2809495214179,-77.9606798729179
84.7991024052194,-84.9810181493152
77.8505790479499,-77.0905953410455
85.0325447125677,-84.5793150178682
84.3020938837334,-84.5038816313474
94.0178726179767,-94.0584267999162
84.4681421747416,-84.2134352272274
94.0790707136642,-93.8971294834755
72.2142519880599,-24.1934695233293
77.5035734537982,-26.1744300057576
71.4129783899304,-23.8468664047863
77.153724348842,-26.0148164355104
77.5734128083774,-25.8369687949261
84.535969171336,-28.2560173591697
77.1947594542022,-25.3948599367606
84.3567758701106,-28.0492765590404
72.076197017978,-24.2306708798669
78.0359605534555,-26.0362155080742
72.6134894288473,-23.5921237993125
78.2525433321103,-25.7602112110241
77.4939307169685,-25.8630119188047
84.7398838596568,-28.2077146292298
77.6824147799746,-25.2955661517854
84.8113462544398,-27.9490407388344
78.637752736716,-26.1082461437994
85.4178142393612,-28.9737752118752
77.1533459594923,-26.4095055489586
84.7471219087646,-29.0764783149794
85.3695773224001,-28.0137978412949
94.6386984091308,-31.6104919338694
84.2535876426537,-28.3686736956582
94.103757325482,-31.741235849332
77.5276106332084,-25.69607691778
84.8425195854315,-28.1776674575865
77.7336454722871,-25.6037190762833
84.9284530498473,-28.1218768908017
84.8592661563814,-27.8492039399902
94.3393860078981,-31.2636076597736
84.490039147044,-28.0290773435905
94.1614417697387,-31.3206564218996
72.4341324184667,-23.768174149139
77.7858362189608,-26.0284478118125
71.7889628686701,-24.371552578224
77.5008313816634,-26.2627203117998
77.5377205300759,-25.347229358179
84.4792403732098,-28.0973314437855
77.3067047213225,-26.0145451695054
84.3641873829422,-28.3659412746734
71.3457430498271,-23.9270046609014
77.0291495936774,-25.9733191012092
71.9031697602445,-24.057702267837
77.2568180124563,-26.0116960830711
77.0701667963342,-25.4211802227838
84.135706794727,-28.0828441737347
77.3393554181227,-25.8858044007294
84.243284833562,-28.2640834682488
78.7300230344789,-25.9240048691773
85.5391683479918,-28.9044447927018
77.3115689655126,-26.6360776777991
84.8978734630285,-29.1851990888448
85.3596531677934,-27.7927443661656
94.6179348876348,-31.5322563470755
84.3068722556978,-28.651924870811
94.1129764384269,-31.8928490028761
77.2265681916289,-25.5621344631627
84.4086530885593,-28.1468567372689
77.4421271569708,-25.8079983113807
84.5005483998949,-28.2356462019252
84.6822796517462,-27.6486440374658
94.0694967706268,-31.2020336818325
84.3466510218373,-28.299560120663
93.9081675178098,-31.4725582650006
77.6178637336046,-25.8515747887929
84.5312240232126,-28.2952830615494
77.169861677361,-25.4241474948918
84.3233077295155,-28.0956483755906
84.4701763389635,-28.1621535304112
94.0123933261917,-31.3482495206715
84.6776961101272,-27.5584455866013
94.0908286907552,-31.0559095291146
77.5129840694418,-26.468819540272
85.2808661168702,-28.8477551548504
78.7003386238999,-25.6130942481759
85.7826531281803,-28.4635128477788
84.4015399349896,-28.4402503942827
94.3267172841452,-31.612006646748
85.3324791859753,-27.6463769565342
94.7382971208846,-31.2325030178674
85.6381635486722,-28.3438787454157
94.9398851914436,-31.9574037587057
84.4225256354259,-28.443080142519
94.3592668150225,-31.9774129464196
94.8157341511524,-31.2171820525985
108.530103895834,-36.1741031244583
94.2164099405633,-31.2497275278907
108.205292933843,-36.158064425151
84.6670923070277,-28.5478802707456
94.7536738300418,-31.8812415671405
85.5597700254079,-28.0584471018983
95.1534626667155,-31.6382548107629
94.3387220823201,-31.3252364619179
108.393967889263,-36.1562561644658
94.7224640265617,-31.084028815039
108.571535812844,-36.0072051135566
77.6989999839408,-25.6559087303957
84.6353389976849,-28.2261925540927
77.3598367920164,-25.6571849268539
84.4706015214602,-28.2133951798892
84.4606722454134,-27.9419022894183
93.9745869791247,-31.2722427284322
84.7594107100113,-27.8000057599649
94.0904087346966,-31.1905942338826
77.1955009032853,-26.4036810659126
84.7517532480948,-28.8605492747948
78.3235864257406,-25.7612233875317
85.2283975139875,-28.5612808233064
84.2256467831874,-28.2728756729622
94.0071533088325,-31.5727532775056
85.1576193398117,-27.8496746483619
94.4161880794666,-31.3584575046815
85.6733763839328,-28.2546484619741
94.9861722605824,-31.9203989963626
84.5013522939892,-28.5490274474517
94.4238458146453,-32.0309550122424
94.8138677690516,-31.109142580059
108.514338532957,-36.1306891215097
94.2520219746376,-31.3736593747612
108.206355288458,-36.2317487929508
84.5329199733559,-28.5103855993931
94.5166024821284,-31.8819228512657
85.4035823266964,-28.1340099837575
94.9078492124592,-31.6887039335373
94.2618835666142,-31.2384977690884
108.240970605959,-36.1311073283381
94.6446630444084,-31.1929573214386
108.41752201585,-36.0797304453288
72.5780434710586,-23.7560780177313
77.8697803370945,-25.9651292171383
71.7059877928696,-24.3171899550216
77.4941534568364,-26.1798130829135
77.6366923239585,-25.3806085169312
84.5478978160015,-28.0839333741833
77.2506106576773,-26.0353406144011
84.3682398449632,-28.3437792886308
71.3222304442389,-23.9087151258464
77.0493720984435,-25.9427246660154
71.9888157405213,-24.0973994632481
77.3193698085545,-26.003966220579
77.087589152626,-25.4514565631916
84.1688889728281,-28.0818473834387
77.364707695217,-25.9504949178978
84.2797308978454,-28.2749772870619
78.913187849365,-25.8684354285861
85.6287181587097,-28.7911281963618
77.2418932737791,-26.5782121331018
84.8799509794639,-29.0720299534772
85.5200293317669,-27.8096478877525
94.7164846846581,-31.4899895430986
84.2671217847122,-28.6455392100561
94.1187485520235,-31.8385625149808
77.2065814817422,-25.5878174498895
84.3930679272031,-28.1400330294515
77.4903375000389,-25.8034028374323
84.5100497259423,-28.2108152916064
84.7328773006001,-27.6977212603043
94.1051475193774,-31.2053363853695
84.3651663122781,-28.3225498572216
93.9258727812214,-31.4596645773535
72.2840485342733,-24.1035707907532
77.493295254842,-26.0787629456807
71.3950274454527,-23.8444530588161
77.1074584822641,-25.9616915652673
77.6586102909442,-25.8158994890769
84.548019392038,-28.21163478352
77.2050642333931,-25.3630653233719
84.3348798331637,-28.0032443899274
72.0415489526456,-24.3397277841603
77.8985001413702,-26.0833244340128
72.5508978660112,-23.4949091072607
78.1004881411429,-25.7091914464847
77.5323320280738,-25.9204579633021
84.6993381872006,-28.2233463937214
77.6729158241284,-25.2268674711126
84.7466259044178,-27.9046152130075
78.7825989129452,-26.0141499175594
85.4560227391226,-28.8392701483472
77.1031144734205,-26.3775129467422
84.7026729531694,-28.9752019097207
85.5202495193839,-27.9989418984454
94.706248851834,-31.5474328902726
84.237079814207,-28.3487963168018
94.0928720358754,-31.6795400166356
77.5091681558352,-25.7648429802229
84.7707998269149,-28.1990081717529
77.7310177186428,-25.5507786451995
84.860418047499,-28.0813293152061
84.9217253460719,-27.8997547895415
94.348268375322,-31.2688820985301
84.4957454210264,-28.0048052060419
94.1405341126679,-31.2876363474437
77.7615394309981,-25.6753669876855
84.6873118647968,-28.2136381372836
77.30110203555,-25.6244235501511
84.4769410046783,-28.1753410196059
84.4861632483188,-27.9669123057946
94.0090155158395,-31.2737560289481
84.7106179776649,-27.8372528716301
94.0982257787241,-31.1943250449227
77.1787354821305,-26.3290144362467
84.8140816705118,-28.8007219483019
78.4287933983502,-25.8210296349694
85.3433664714541,-28.5640737467048
84.2090613628154,-28.2586426415073
94.0390560368158,-31.550518535333
85.1954448937435,-27.9282023294267
94.4778355701773,-31.3784688033774
85.7438658284806,-28.2483682036724
95.0311667080328,-31.8885965235297
84.4707332955444,-28.5213471275685
94.4277234156239,-31.9887443343522
94.8674282203623,-31.1269889139691
108.557251122899,-36.1229365986221
94.231052168853,-31.3779358445182
108.216687303835,-36.2146032852162
84.517665614895,-28.4961757527787
94.5249217379306,-31.8604239396954
85.4481078571242,-28.1433304868923
94.9407482589718,-31.6766477219298
94.2662198130996,-31.2521895063972
108.256652661158,-36.1256166593401
94.6664296193369,-31.2169629033679
108.442626677983,-36.0759887207897
77.6277185985068,-25.7998955710969
84.5040912229415,-28.2557102271825
77.1947435655171,-25.4379716319652
84.2994529287658,-28.0889815917944
84.5064854205391,-28.1471215992344
94.0043579777237,-31.3305226222051
84.7131072485989,-27.5155570540539
94.0770801570291,-31.0280396073464
77.5047134648523,-26.5815326045844
85.1584578396989,-28.9171700795093
78.603841675844,-25.5248460266963
85.6176968688781,-28.4330033106427
84.4332008330717,-28.4923599137201
94.2821995044401,-31.6443126889467
85.3056128292122,-27.5617800470255
94.6599733670079,-31.196525406122
85.6812831912419,-28.3017223876696
94.9406086528166,-31.9051297195068
84.4145689583856,-28.4390850903223
94.3368246917394,-31.9463153095589
94.8712952936937,-31.2075406029298
108.54879666035,-36.1487157188882
94.220566783412,-31.2320697093658
108.196159594266,-36.1315360137138
84.6647311447331,-28.5996667325368
94.6986090197842,-31.9109763174988
85.5334704680813,-28.0203099664699
95.0848217994236,-31.6190798309791
94.3689728329923,-31.3541846329389
108.385977551721,-36.1702872358072
94.7147501725961,-31.0543192155038
108.540274042212,-35.9889568570245
23.9087151258464,71.3222304442389
25.4514565631916,77.087589152626
23.7560780177313,72.5780434710586
25.3806085169312,77.6366923239585
25.9427246660154,77.0493720984435
28.0818473834387,84.1688889728281
25.9651292171383,77.8697803370945
28.0839333741833,84.5478978160015
24.0973994632481,71.9888157405213
25.9504949178978,77.364707695217
24.3171899550216,71.7059877928696
26.0353406144011,77.2506106576773
26.003966220579,77.3193698085545
28.2749772870619,84.2797308978454
26.1798130829135,77.4941534568364
28.3437792886308,84.3682398449632
26.3290144362467,77.1787354821305
28.2586426415073,84.2090613628154
25.6753669876855,77.7615394309981
27.9669123057946,84.4861632483188
28.8007219483019,84.8140816705118
31.550518535333,94.0390560368158
28.2136381372836,84.6873118647968
31.2737560289481,94.0090155158395
25.8210296349694,78.4287933983502
27.9282023294267,85.1954448937435
25.6244235501511,77.30110203555
27.8372528716301,84.7106179776649
28.5640737467048,85.3433664714541
31.3784688033774,94.4778355701773
28.1753410196059,84.4769410046783
31.1943250449227,94.0982257787241
24.2306708798669,72.076197017978
25.8630119188047,77.4939307169685
24.1934695233293,72.2142519880599
25.8369687949261,77.5734128083774
26.0362155080742,78.0359605534555
28.2077146292298,84.7398838596568
26.1744300057576,77.5035734537982
28.2560173591697,84.535969171336
23.5921237993125,72.6134894288473
25.2955661517854,77.6824147799746
23.8468664047863,71.4129783899304
25.3948599367606,77.1947594542022
25.7602112110241,78.2525433321103
27.9490407388344,84.8113462544398
26.0148164355104,77.153724348842
28.0492765590404,84.3567758701106
26.468819540272,77.5129840694418
28.4402503942827,84.4015399349896
25.8515747887929,77.6178637336046
28.1621535304112,84.4701763389635
28.8477551548504,85.2808661168702
31.612006646748,94.3267172841452
28.2952830615494,84.5312240232126
31.3482495206715,94.0123933261917
25.6130942481759,78.7003386238999
27.6463769565342,85.3324791859753
25.4241474948918,77.169861677361
27.5584455866013,84.6776961101272
28.4635128477788,85.7826531281803
31.2325030178674,94.7382971208846
28.0956483755906,84.3233077295155
31.0559095291146,94.0908286907552
25.5878174498895,77.2065814817422
27.6977212603043,84.7328773006001
25.8684354285861,78.913187849365
27.8096478877525,85.5200293317669
28.1400330294515,84.3930679272031
31.2053363853695,94.1051475193774
28.7911281963618,85.6287181587097
31.4899895430986,94.7164846846581
25.8034028374323,77.4903375000389
28.3225498572216,84.3651663122781
26.5782121331018,77.2418932737791
28.6455392100561,84.2671217847122
28.2108152916064,84.5100497259423
31.4596645773535,93.9258727812214
29.0720299534772,84.8799509794639
31.8385625149808,94.1187485520235
28.4961757527787,84.517665614895
31.2521895063972,94.2662198130996
28.2483682036724,85.7438658284806
31.1269889139691,94.8674282203623
31.8604239396954,94.5249217379306
36.1256166593401,108.256652661158
31.8885965235297,95.0311667080328
36.1229365986221,108.557251122899
28.1433304868923,85.4481078571242
31.2169629033679,94.6664296193369
28.5213471275685,84.4707332955444
31.3779358445182,94.231052168853
31.6766477219298,94.9407482589718
36.0759887207897,108.442626677983
31.9887443343522,94.4277234156239
36.2146032852162,108.216687303835
25.69607691778,77.5276106332084
27.8492039399902,84.8592661563814
26.1082461437994,78.637752736716
28.0137978412949,85.3695773224001
28.1776674575865,84.8425195854315
31.2636076597736,94.3393860078981
28.9737752118752,85.4178142393612
31.6104919338694,94.6386984091308
25.6037190762833,77.7336454722871
28.0290773435905,84.490039147044
26.4095055489586,77.1533459594923
28.3686736956582,84.2535876426537
28.1218768908017,84.9284530498473
31.3206564218996,94.1614417697387
29.0764783149794,84.7471219087646
31.741235849332,94.103757325482
28.5478802707456,84.6670923070277
31.3252364619179,94.3387220823201
28.3438787454157,85.6381635486722
31.2171820525985,94.8157341511524
31.8812415671405,94.7536738300418
36.1562561644658,108.393967889263
31.9574037587057,94.9398851914436
36.1741031244583,108.530103895834
28.0584471018983,85.5597700254079
31.084028815039,94.7224640265617
28.443080142519,84.4225256354259
31.2497275278907,94.2164099405633
31.6382548107629,95.1534626667155
36.0072051135566,108.571535812844
31.9774129464196,94.3592668150225
36.158064425151,108.205292933843
24.3397277841603,72.0415489526456
25.9204579633021,77.5323320280738
24.1035707907532,72.2840485342733
25.8158994890769,77.6586102909442
26.0833244340128,77.8985001413702
28.2233463937214,84.6993381872006
26.0787629456807,77.493295254842
28.21163478352,84.548019392038
23.4949091072607,72.5508978660112
25.2268674711126,77.6729158241284
23.8444530588161,71.3950274454527
25.3630653233719,77.2050642333931
25.7091914464847,78.1004881411429
27.9046152130075,84.7466259044178
25.9616915652673,77.1074584822641
28.0032443899274,84.3348798331637
26.5815326045844,77.5047134648523
28.4923599137201,84.4332008330717
25.7998955710969,77.6277185985068
28.1471215992344,84.5064854205391
28.9171700795093,85.1584578396989
31.6443126889467,94.2821995044401
28.2557102271825,84.5040912229415
31.3305226222051,94.0043579777237
25.5248460266963,78.603841675844
27.5617800470255,85.3056128292122
25.4379716319652,77.1947435655171
27.5155570540539,84.7131072485989
28.4330033106427,85.6176968688781
31.196525406122,94.6599733670079
28.0889815917944,84.2994529287658
31.0280396073464,94.0770801570291
23.9270046609014,71.3457430498271
25.4211802227838,77.0701667963342
23.768174149139,72.4341324184667
25.347229358179,77.5377205300759
25.9733191012092,77.0291495936774
28.0828441737347,84.135706794727
26.0284478118125,77.7858362189608
28.0973314437855,84.4792403732098
24.057702267837,71.9031697602445
25.8858044007294,77.3393554181227
24.371552578224,71.7889628686701
26.0145451695054,77.3067047213225
26.0116960830711,77.2568180124563
28.2640834682488,84.243284833562
26.2627203117998,77.5008313816634
28.3659412746734,84.3641873829422
26.4036810659126,77.1955009032853
28.2728756729622,84.2256467831874
25.6559087303957,77.6989999839408
27.9419022894183,84.4606722454134
28.8605492747948,84.7517532480948
31.5727532775056,94.0071533088325
28.2261925540927,84.6353389976849
31.2722427284322,93.9745869791247
25.7612233875317,78.3235864257406
27.8496746483619,85.1576193398117
25.6571849268539,77.3598367920164
27.8000057599649,84.7594107100113
28.5612808233064,85.2283975139875
31.3584575046815,94.4161880794666
28.2133951798892,84.4706015214602
31.1905942338826,94.0904087346966
25.7648429802229,77.5091681558352
27.8997547895415,84.9217253460719
26.0141499175594,78.7825989129452
27.9989418984454,85.5202495193839
28.1990081717529,84.7707998269149
31.2688820985301,94.348268375322
28.8392701483472,85.4560227391226
31.5474328902726,94.706248851834
25.5507786451995,77.7310177186428
28.0048052060419,84.4957454210264
26.3775129467422,77.1031144734205
28.3487963168018,84.237079814207
28.0813293152061,84.860418047499
31.2876363474437,94.1405341126679
28.9752019097207,84.7026729531694
31.6795400166356,94.0928720358754
28.5996667325368,84.6647311447331
31.3541846329389,94.3689728329923
28.3017223876696,85.6812831912419
31.2075406029298,94.8712952936937
31.9109763174988,94.6986090197842
36.1702872358072,108.385977551721
31.9051297195068,94.9406086528166
36.1487157188882,108.54879666035
28.0203099664699,85.5334704680813
31.0543192155038,94.7147501725961
28.4390850903223,84.4145689583856
31.2320697093658,94.220566783412
31.6190798309791,95.0848217994236
35.9889568570245,108.540274042212
31.9463153095589,94.3368246917394
36.1315360137138,108.196159594266
25.5621344631627,77.2265681916289
27.6486440374658,84.6822796517462
25.9240048691773,78.7300230344789
27.7927443661656,85.3596531677934
28.1468567372689,84.4086530885593
31.2020336818325,94.0694967706268
28.9044447927018,85.5391683479918
31.5322563470755,94.6179348876348
25.8079983113807,77.4421271569708
28.299560120663,84.3466510218373
26.6360776777991,77.3115689655126
28.651924870811,84.3068722556978
28.2356462019252,84.5005483998949
31.4725582650006,93.9081675178098
29.1851990888448,84.8978734630285
31.8928490028761,94.1129764384269
28.5103855993931,84.5329199733559
31.2384977690884,94.2618835666142
28.2546484619741,85.6733763839328
31.109142580059,94.8138677690516
31.8819228512657,94.5166024821284
36.1311073283381,108.240970605959
31.9203989963626,94.9861722605824
36.1306891215097,108.514338532957
28.1340099837575,85.4035823266964
31.1929573214386,94.6446630444084
28.5490274474517,84.5013522939892
31.3736593747612,94.2520219746376
31.6887039335373,94.9078492124592
36.0797304453288,108.41752201585
32.0309550122424,94.4238458146453
36.2317487929508,108.206355288458
25.8529833361618,25.4317514226994
27.9632449582285,27.9333431385257
25.5603279468682,26.3882485723813
27.825424639539,28.3687210490758
28.3373291862324,27.9467977258238
31.36900817983,31.1986497072498
28.2486783089885,28.7384330505914
31.3159932413916,31.581195582329
26.1320321739753,25.7738762767179
28.6902409491783,28.1511248602863
26.343694498363,26.0053151645714
28.7732453638669,28.2585208778834
28.4341565553212,28.0829056202017
31.6688854730343,31.2845221410705
28.5660923428834,28.5621351085723
31.7184462074989,31.5170612905892
29.0279222686219,27.9952540428631
31.8679763879908,30.948757778659
28.0649932390108,28.169273729012
31.4121828751947,31.057405184723
32.23790871273,31.708167043571
36.5188413802812,35.9974360066476
31.2991935323978,31.4185209557358
36.0369068969266,35.8915605417296
28.3886136687558,28.9464862608151
31.4614872926326,32.0010252569847
28.0663068364624,28.3375782269963
31.3088401351255,31.7373099920503
31.9199547586717,32.1221579769382
36.2824351344779,36.4936454304985
31.2789401687371,31.4813490189554
35.9561021535981,36.2051627433669
26.2577691271141,26.1357175870935
28.4973694598096,28.2852040685669
26.1000059939568,25.8879693000842
28.4140001686083,28.2017505358589
28.4612712321166,28.8482593470614
31.5354887294331,31.6742458012855
28.5055681812402,28.1595533423464
31.5392137074142,31.3914105122785
25.4885281773009,26.3198211781717
27.8013103641016,28.3796017922902
25.722686567894,25.5542547275191
27.8954541292158,28.0678442801218
28.1161259601507,28.917953961978
31.2015145234696,31.7040601264681
28.3248225883031,28.0024155532294
31.2844239781802,31.3148459557358
29.2083510039029,28.3127508114757
32.1152668018889,31.121775045865
28.2936143766963,27.9559583759046
31.678990160884,30.9888521248056
32.3024235543348,32.1458843071378
36.6077681119274,36.2527131954435
31.4096664587546,31.1504394068051
36.1454080361463,35.8007192939549
28.1131377880315,29.1916131256597
31.0576240065581,32.1057664283975
27.7958602466815,28.1316608283214
30.9078895620442,31.641712905535
31.7811814614794,32.5273396618652
36.0559321288994,36.7138109291356
31.1629911327123,31.214619221245
35.7392245764238,36.0983687731775
27.9696048518577,28.0954943896242
30.9675671230838,31.6147752990991
28.2014400148485,29.4141512964828
31.0586336408839,32.2523048543949
31.2310383744609,31.2714347545442
35.8551735268313,36.1208801635777
31.9582203364905,32.4852826578284
36.1942981062526,36.761200525443
28.3311273358901,27.8764875970449
31.9593327474767,31.0132059574589
29.2540824379702,28.2727389782659
32.363972560918,31.2063871795423
31.365249125983,31.1621611381847
36.3027811474686,35.8108775026772
32.4135003725842,31.9465593276536
36.8009028887578,36.2229460910926
31.9542699388369,31.3948696203923
36.2730040806184,36.0396113964115
31.4626593278294,32.1254906267548
36.0084713745543,36.4405798085391
36.6552877273775,36.4146168043154
44.1056358134843,43.9472490457155
36.495321910765,36.776135954544
43.9828903254578,44.2124496391928
31.5345103197019,31.8199377602791
36.3310507449566,36.3115896080082
31.9564842229221,31.5304545994764
36.5271204733475,36.1886852142666
36.411019934252,36.6078454347126
44.0812081634277,44.0773928305587
36.7129442894439,36.4609230560807
44.232207214305,44.0363369959203
28.1278195297762,28.4164891537842
31.190120317244,31.753909504107
28.4920113234019,29.1267260117525
31.3355278250271,32.104226353378
31.294963709057,31.7033242631324
35.9393561357826,36.3459710871654
32.1635598205958,32.2179668631292
36.3435399238805,36.6380853315229
28.0551701406408,28.0713209614845
31.5014951568824,31.090478787617
28.9705305645665,28.1280226057255
31.9077196039215,31.138523639444
31.2402123897531,31.5408135180492
36.0584826246405,36.0077992529382
32.3509112165182,31.7417737825519
36.5874285836163,36.1390606021586
32.0321102483753,31.5471048894713
36.389645931821,36.1199169843197
31.5876633524477,32.0021516950702
36.1439906577829,36.379967787654
36.6913600139077,36.6444467317304
44.1596282347507,44.0934396835463
36.5831913761809,36.6416517702868
44.0613109580231,44.1475102676965
31.4090302726421,31.9170458069001
36.1047833704056,36.3523792485732
31.8256830813274,31.4522332197494
36.3019024908805,36.1466083683869
36.3502877418609,36.8130593336831
43.9419229531597,44.2012555270632
36.6703972239898,36.3453355437155
44.1028681825419,43.978137769068
26.3714048303523,26.1138880907615
28.5583924907767,28.3223873161872
26.0087866732734,25.9258632131043
28.3926423536121,28.2661649673604
28.5139687376935,28.7502707871997
31.5646656761016,31.6469929226256
28.4261628839431,28.1128615902709
31.5113952974966,31.3862366723555
25.4107019497864,26.3086111374094
27.7719659904019,28.403246863787
25.7826497178274,25.5222171685252
27.9213760575931,28.0830989984635
28.0732912567332,28.8236511974632
31.1831696066921,31.669713759344
28.3208747933219,27.9247777421889
31.2828869533816,31.2867676034654
29.340738879026,28.326087890144
32.1746013149287,31.1760823184451
28.234189805769,27.9596899798659
31.6568388061886,31.034770633098
32.3942759146535,32.0627047351667
36.6618544756381,36.2356630303272
31.3799248060962,31.1073119146274
36.1405614487403,35.798220384243
28.0410073301641,29.1447274993546
31.0008133981869,32.1171731436547
27.8598078793056,28.1529833550382
30.9089857950797,31.6920789520984
31.76188545433,32.4176082780415
36.0421328687205,36.6741539007406
31.1978103945082,31.17502285001
35.7495481967699,36.0950245965641
25.8906855090783,25.4897392633136
27.9321226549363,27.9656627319327
25.5649201400143,26.2951892048576
27.7798060731329,28.3255172007436
28.3913881556107,27.9496952137516
31.3737075851351,31.202770243125
28.3098412163008,28.7006778814371
31.3230070195581,31.5607224126276
26.0879093692806,25.686111896503
28.5883345687798,28.1332476458303
26.3746678776713,26.1139830401617
28.7087821532151,28.338771311386
28.4520991199363,28.0284938662012
31.6431821147099,31.2683344431189
28.6394325195846,28.6072977103515
31.7196434244552,31.5514705395734
29.1277368525413,28.0420295412875
31.885872049312,31.0071665494647
28.037940602528,28.1261889797079
31.3748761453771,31.0663491828612
32.3282521923882,31.6749852931718
36.5588050836493,36.0015400975961
31.3192026427802,31.3812474013057
36.0409566414555,35.8870553987659
28.3338048106472,28.871444515275
31.3775813489888,31.9951306655942
28.1188748603694,28.411561921235
31.2754911704118,31.8140852725415
31.9291720620334,32.0390478429295
36.2674809424387,36.4669516058948
31.33921431409,31.4900961921312
35.9656006488679,36.2295777314747
28.1893017544426,28.3888655153489
31.2389994609079,31.7851407050942
28.4013028272169,29.208720553837
31.3230604173497,32.1958900247016
31.3053315043738,31.6424423604562
35.9479182457193,36.3404812338636
32.0428447268084,32.1951243447179
36.2926753948026,36.6561489099583
28.0106972701188,28.112828598671
31.5201894848468,31.1275266779294
29.0035329515884,28.0595897749626
31.9552858159726,31.1208669046105
31.1922410722759,31.5083209072438
36.0472712466696,36.0029974966635
32.2996381041366,31.6517800087191
36.573770806256,36.1028104964512
32.0865038611404,31.5455568278016
36.4190114692818,36.1446330786519
31.5451426710809,32.0260985856924
36.1336186056666,36.4191862399521
36.7211870061996,36.6010144916383
44.1783149964407,44.0865177957034
36.5371203354127,36.6187452910245
44.0423613274933,44.1502777147612
31.3756079214529,31.918902129715
36.0949325400323,36.368186183062
31.8561936403711,31.4397894283953
36.3176411960417,36.1573322258781
36.3266317057582,36.7707858699709
43.9332033591085,44.1883809895719
36.6687013740351,36.3037288109482
44.1042400415895,43.9645075390924
27.9593293981638,28.1383431128822
30.9208565380011,31.6095597545433
28.2551774484338,29.3027478050967
31.0372178896092,32.1615774968815
31.2565342594022,31.2956543871869
35.852515162323,36.1157823263246
32.0684216828168,32.4644371332846
36.2304144336949,36.7239443334012
28.3277227846005,27.7994918140593
31.882763644129,30.979514498126
29.2613505604958,28.3715820974817
32.2998066554408,31.2653307361137
31.3987767351424,31.138307887789
36.2899235941517,35.7959898127597
32.4963654574967,32.018607791364
36.8147300718059,36.2605442113567
31.9805652437996,31.4220417630441
36.2615231880326,36.0581182878522
31.4697523328815,32.0797505687639
35.9874809695442,36.4146400971442
36.68969136703,36.4133225541418
44.1165968777656,43.9490533921742
36.533796662638,36.7574597273266
43.9943889474257,44.1969286721811
31.5214860792506,31.7764176811725
36.2831834529776,36.2980413624207
31.9773292196908,31.5786712410599
36.5007505023878,36.2313279396063
36.4249358495118,36.5786806506789
44.0736372997625,44.0648972284152
36.7568522618153,36.4824011422236
44.2427279564044,44.0562130644302
23.9919858646216,-71.7964706824194
25.8963857308827,-77.4772848847648
23.7375397471223,-71.9717782043032
25.78018904108,-77.535922027636
25.6396001080064,-77.3449098051328
28.1316943495823,-84.370365139113
25.5500645015247,-77.1759242589363
28.0802814760395,-84.2808286394805
24.1128653149842,-72.3747397370397
26.3172853116966,-77.630926697364
24.2615526967376,-71.3379084633881
26.3696912647288,-77.1830284250626
25.6732501179048,-77.6015082376207
28.2925824624702,-84.4528425992041
25.7536720780571,-76.9169572633061
28.3153556854296,-84.1384858719445
26.5522996539199,-77.4802048221467
29.0032029583311,-85.115017265859
25.8147765175062,-78.4667187975191
28.6699126827049,-85.5191969785074
28.5269472030438,-84.3808358865675
31.7898139670295,-94.2207199991175
27.8610590805742,-85.159123181111
31.472080313031,-94.5491706604113
25.895189516965,-77.6641898555825
28.4589666019791,-84.5954921066477
25.6314849723651,-77.1635405817752
28.339173414318,-84.3581045436928
28.2269051268252,-84.4770183579719
31.519755156211,-94.0018507661093
27.7634011632153,-84.6013035979719
31.2993011034344,-94.0313978974394
24.3298952530247,-71.4717377401251
26.3380987406985,-77.4571263904967
24.2361098559002,-72.6922341505434
26.2890483164162,-77.9511499985517
25.740231046274,-77.0014423366325
28.2737529851797,-84.3958872133229
25.8038332784552,-78.06761421841
28.2919457733691,-84.8388432364836
23.5928306424636,-72.2038269282232
25.6285230481103,-77.7071066255389
23.7556260011627,-71.9828461948159
25.6913779635318,-77.5889375781455
25.4247056082995,-77.31814766999
27.9551874529435,-84.516068066667
25.5822018235118,-77.7694277959111
28.0158608991156,-84.6862396787248
26.689677033455,-77.3425589439036
29.1926178387829,-85.1051886930218
26.0295067365046,-78.7840937792376
28.8938271935547,-85.7076495657685
28.566495501954,-84.2277006344591
31.8539528086522,-94.2312850017506
27.9803593530139,-85.5745066688293
31.5757882959384,-94.8215077894073
25.6779034705264,-77.5806063825497
28.1630810735704,-84.617814467194
25.4237966367605,-77.4463777242929
28.0499366237749,-84.5363494319806
28.1166084552662,-84.3447488228675
31.3666165721659,-94.0241675523805
27.6940226658756,-84.9966550351119
31.167889063206,-94.2945599631413
25.5558945379276,-77.2453618836583
28.0889056672019,-84.4321513492855
25.7065955100518,-77.4806081522842
28.1419944099772,-84.5194249891468
27.6219145128203,-84.6082711663987
31.0971404280794,-94.0250901167324
28.113353034743,-84.3623967757661
31.3021477912594,-93.8911173214647
25.766428149291,-78.6052295112439
28.7296623433905,-85.4480647772128
26.4429237528706,-77.2139143199332
29.0050734755494,-84.8182437868945
27.6921751866495,-85.2203627505159
31.3630732116815,-94.5129825610987
28.4160329138446,-84.2497303692452
31.6719914192055,-94.038347257126
28.5966460474014,-84.5348871855626
31.9756005443462,-94.5592068510738
28.2235840792691,-85.503414877234
31.7897292136366,-94.9800812825038
31.3224800818106,-94.1777125330799
36.1977046283281,-108.231517282987
31.199410631153,-94.7548862254365
36.1153398205903,-108.48430751536
28.1741547198926,-85.5801172721841
31.8422599579224,-94.9650773068877
28.4384785357443,-84.4994405100996
31.9489561101912,-94.4371175627036
31.1102584344036,-94.6793340370473
36.1039951343857,-108.461632805437
31.2775262552282,-94.3000019447546
36.1669241645759,-108.228055818788
25.6998842195706,-77.0968926185525
28.2747912084635,-84.4294322510022
25.9466809796589,-77.8200987155993
28.3675249478641,-84.73021973731
27.6879073957559,-84.4653489643976
31.1672910108006,-94.0549392348824
28.2574187527605,-84.7574204499398
31.4102680834329,-94.1669457220046
25.5557624201569,-78.6467400465621
28.3817589657872,-85.5639656201053
26.1889679856168,-77.4548433900647
28.6440344041407,-85.0011071555577
27.6101260133442,-85.1553804668965
31.1955897778352,-94.5951719652877
28.3377567158892,-84.5969993152591
31.5115357351829,-94.297749829783
28.6547601800912,-84.4706806333123
32.0586081552454,-94.5579813213814
28.3319134377867,-85.661227957586
31.8953412674139,-95.0826162726256
31.3446364992272,-94.1076579588822
36.2290317509118,-108.242255073986
31.2729592055969,-94.9543968393611
36.1753438028087,-108.632718509686
28.0798703824599,-85.5785613534204
31.6852056254192,-94.9973168802985
28.3350534449169,-84.6112767249797
31.7915962142369,-94.5150207247901
31.064984788618,-94.6340049168014
36.0188386349213,-108.485393039727
31.2479355818534,-94.4743216187464
36.0942911201968,-108.359838823989
24.3646882392381,-71.429099065326
26.3129818837196,-77.3659784912175
24.0880078575079,-72.6747207272006
26.188903243263,-77.8706083690784
25.744116748153,-76.9924119902601
28.2493341271758,-84.3549802410498
25.696290808402,-78.1633662290641
28.2182969862592,-84.8395262583699
23.5504246273203,-72.1190804392319
25.6366872423412,-77.6272341058465
23.8355014838342,-72.0513016405045
25.7454692548938,-77.5764920219022
25.3904959373705,-77.2913706057249
27.9419326498402,-84.4788045872571
25.5832424703347,-77.908773220374
28.0146636526072,-84.7191080645153
26.7234935112316,-77.2536344207368
29.1298081861437,-84.966643912311
25.8797004574637,-78.8009734734447
28.7516401640884,-85.6243929574837
28.595247593379,-84.1991052173353
31.8212458836685,-94.1702125482013
27.8810916002665,-85.686839120215
31.4834544239311,-94.8263893766044
25.6518726104669,-77.5607211279678
28.1561809384752,-84.5847428387298
25.4891841448235,-77.4879171900487
28.0775924649973,-84.5276431792471
28.112766931918,-84.3423066886252
31.3560535185133,-94.0067263864309
27.7012685294603,-85.1271161368954
31.1595600038162,-94.3338552997387
23.999536897284,-71.7085433823617
25.8263293734209,-77.4028657035803
23.6767867411502,-72.0413906690211
25.6812477748677,-77.5377801013201
25.6725879668101,-77.3321032782166
28.1005526649277,-84.3584387196596
25.5304261422665,-77.2281493072359
28.0274125632646,-84.3013555520083
24.0995870220905,-72.5089423755099
26.2435399328378,-77.7105481772228
24.2357430331356,-71.3026408628892
26.2891801888482,-77.1802704528246
25.696822011696,-77.6754108550871
28.2607563001814,-84.5032640715152
25.7481716364664,-76.9275885756368
28.271183707858,-84.155597797529
26.5656504167066,-77.373615940236
28.914300637582,-84.9865505755964
25.7052637825632,-78.5263033937956
28.5282914721749,-85.47927739309
28.5560065018551,-84.346216043837
31.7465678680538,-94.1689958478167
27.8064011787861,-85.2489780376921
31.3921785369519,-94.5626951177516
25.878101070082,-77.7144484750939
28.4205350775143,-84.6107012320064
25.6603825775155,-77.1596162826864
28.3179255173029,-84.3429670451396
28.2386013470456,-84.5025553214844
31.4984998443172,-94.0078566432692
27.7733978757474,-84.6667820105073
31.27724761507,-94.0523995818538
25.710970366137,-77.0964749032745
28.2751953155051,-84.3883876860286
25.8635701676342,-77.7748387220405
28.330325561677,-84.6678837078937
27.6623309801095,-84.4569228261106
31.1509757040964,-94.0172815925217
28.1850768248846,-84.7915654768431
31.3724686284458,-94.1465781139114
25.5211660949885,-78.4915438040813
28.4189521070783,-85.4333516075426
26.2597303212302,-77.5062735202028
28.7215348393787,-84.9771841282618
27.5599560410874,-85.0820070182466
31.1921295288053,-94.5151577186583
28.3431642295523,-84.6781665226804
31.5298261411001,-94.2964009719896
28.6690474927403,-84.4455413018336
32.0407089739436,-94.5039054601804
28.2639278203603,-85.6488579967767
31.8417018581588,-95.0376895850232
31.3475594134084,-94.0988663428737
36.21483290567,-108.212157974097
31.2173562846865,-94.9959620670304
36.1316034805894,-108.626836297184
28.0630619401975,-85.5302405491199
31.6949297750011,-94.9521847917317
28.3722074655406,-84.6366402343371
31.8208955041125,-94.5082487360373
31.0501010104103,-94.6147756826074
36.0156080389389,-108.458220362597
31.2498568503146,-94.539431996503
36.0957125446473,-108.375026610655
25.5601243575213,-77.204040770948
28.0539164626828,-84.4171626204249
25.712629489182,-77.5426532575553
28.1054066530552,-84.5554935965259
27.657230346589,-84.6161703283562
31.0894385526642,-94.0480998138672
28.1350343247337,-84.3817307540206
31.2887446388917,-93.9207965700003
25.7758850837165,-78.7821450298943
28.6606423616928,-85.5772299064876
26.3900797172699,-77.1706908702132
28.9103391499578,-84.8308310391122
27.7316859501652,-85.3179897589473
31.3428047457065,-94.6007048551608
28.4076945312226,-84.224799076875
31.6317359545403,-94.0576404223248
28.5980593236704,-84.4956919606584
31.9351729822487,-94.5206582511589
28.1963312098763,-85.5439471381245
31.7358406462112,-94.9868539291252
31.3350581320205,-94.170356548817
36.176873834067,-108.223958779777
31.1933073305596,-94.7908181234875
36.0873855624609,-108.502976979004
28.1707599133012,-85.6397829844182
31.8098068111788,-95.0000914706748
28.4363200025035,-84.4838316929083
31.9171362086939,-94.4287181824337
31.1199587404249,-94.7105497796816
36.0883411223859,-108.484598231122
31.2828188089545,-94.3126107231412
36.1512470347108,-108.237071708341
25.8879693000842,-26.1000059939568
28.1595533423464,-28.5055681812402
25.5542547275191,-25.722686567894
28.0024155532294,-28.3248225883031
28.2017505358589,-28.4140001686083
31.3914105122785,-31.5392137074142
28.0678442801218,-27.8954541292158
31.3148459557358,-31.2844239781802
26.1357175870935,-26.2577691271141
28.8482593470614,-28.4612712321166
26.3198211781717,-25.4885281773009
28.917953961978,-28.1161259601507
28.2852040685669,-28.4973694598096
31.6742458012855,-31.5354887294331
28.3796017922902,-27.8013103641016
31.7040601264681,-31.2015145234696
29.1267260117525,-28.4920113234019
32.2179668631292,-32.1635598205958
28.1280226057255,-28.9705305645665
31.7417737825519,-32.3509112165182
32.104226353378,-31.3355278250271
36.6380853315229,-36.3435399238805
31.138523639444,-31.9077196039215
36.1390606021586,-36.5874285836163
28.4164891537842,-28.1278195297762
31.7033242631324,-31.294963709057
28.0713209614845,-28.0551701406408
31.5408135180492,-31.2402123897531
31.753909504107,-31.190120317244
36.3459710871654,-35.9393561357826
31.090478787617,-31.5014951568824
36.0077992529382,-36.0584826246405
26.2951892048576,-25.5649201400143
28.7006778814371,-28.3098412163008
26.1139830401617,-26.3746678776713
28.6072977103515,-28.6394325195846
28.3255172007436,-27.7798060731329
31.5607224126276,-31.3230070195581
28.338771311386,-28.7087821532151
31.5514705395734,-31.7196434244552
25.4897392633136,-25.8906855090783
27.9496952137516,-28.3913881556107
25.686111896503,-26.0879093692806
28.0284938662012,-28.4520991199363
27.9656627319327,-27.9321226549363
31.202770243125,-31.3737075851351
28.1332476458303,-28.5883345687798
31.2683344431189,-31.6431821147099
29.3027478050967,-28.2551774484338
32.4644371332846,-32.0684216828168
28.3715820974817,-29.2613505604958
32.018607791364,-32.4963654574967
32.1615774968815,-31.0372178896092
36.7239443334012,-36.2304144336949
31.2653307361137,-32.2998066554408
36.2605442113567,-36.8147300718059
28.1383431128822,-27.9593293981638
31.2956543871869,-31.2565342594022
27.7994918140593,-28.3277227846005
31.138307887789,-31.3987767351424
31.6095597545433,-30.9208565380011
36.1157823263246,-35.852515162323
30.979514498126,-31.882763644129
35.7959898127597,-36.2899235941517
27.9559583759046,-28.2936143766963
31.1504394068051,-31.4096664587546
28.1316608283214,-27.7958602466815
31.214619221245,-31.1629911327123
30.9888521248056,-31.678990160884
35.8007192939549,-36.1454080361463
31.641712905535,-30.9078895620442
36.0983687731775,-35.7392245764238
28.3127508114757,-29.2083510039029
32.1458843071378,-32.3024235543348
29.1916131256597,-28.1131377880315
32.5273396618652,-31.7811814614794
31.121775045865,-32.1152668018889
36.2527131954435,-36.6077681119274
32.1057664283975,-31.0576240065581
36.7138109291356,-36.0559321288994
32.0021516950702,-31.5876633524477
36.6416517702868,-36.5831913761809
31.4522332197494,-31.8256830813274
36.3453355437155,-36.6703972239898
36.379967787654,-36.1439906577829
44.1475102676965,-44.0613109580231
36.1466083683869,-36.3019024908805
43.978137769068,-44.1028681825419
31.5471048894713,-32.0321102483753
36.6444467317304,-36.6913600139077
31.9170458069001,-31.4090302726421
36.8130593336831,-36.3502877418609
36.1199169843197,-36.389645931821
44.0934396835463,-44.1596282347507
36.3523792485732,-36.1047833704056
44.2012555270632,-43.9419229531597
28.1261889797079,-28.037940602528
31.3812474013057,-31.3192026427802
28.411561921235,-28.1188748603694
31.4900961921312,-31.33921431409
31.0663491828612,-31.3748761453771
35.8870553987659,-36.0409566414555
31.8140852725415,-31.2754911704118
36.2295777314747,-35.9656006488679
28.0420295412875,-29.1277368525413
31.6749852931718,-32.3282521923882
28.871444515275,-28.3338048106472
32.0390478429295,-31.9291720620334
31.0071665494647,-31.885872049312
36.0015400975961,-36.5588050836493
31.9951306655942,-31.3775813489888
36.4669516058948,-36.2674809424387
32.0797505687639,-31.4697523328815
36.7574597273266,-36.533796662638
31.5786712410599,-31.9773292196908
36.4824011422236,-36.7568522618153
36.4146400971442,-35.9874809695442
44.1969286721811,-43.9943889474257
36.2313279396063,-36.5007505023878
44.0562130644302,-44.2427279564044
31.4220417630441,-31.9805652437996
36.4133225541418,-36.68969136703
31.7764176811725,-31.5214860792506
36.5786806506789,-36.4249358495118
36.0581182878522,-36.2615231880326
43.9490533921742,-44.1165968777656
36.2980413624207,-36.2831834529776
44.0648972284152,-44.0736372997625
26.3882485723813,-25.5603279468682
28.7384330505914,-28.2486783089885
26.0053151645714,-26.343694498363
28.5621351085723,-28.5660923428834
28.3687210490758,-27.825424639539
31.581195582329,-31.3159932413916
28.2585208778834,-28.7732453638669
31.5170612905892,-31.7184462074989
25.4317514226994,-25.8529833361618
27.9467977258238,-28.3373291862324
25.7738762767179,-26.1320321739753
28.0829056202017,-28.4341565553212
27.9333431385257,-27.9632449582285
31.1986497072498,-31.36900817983
28.1511248602863,-28.6902409491783
31.2845221410705,-31.6688854730343
29.4141512964828,-28.2014400148485
32.4852826578284,-31.9582203364905
28.2727389782659,-29.2540824379702
31.9465593276536,-32.4135003725842
32.2523048543949,-31.0586336408839
36.761200525443,-36.1942981062526
31.2063871795423,-32.363972560918
36.2229460910926,-36.8009028887578
28.0954943896242,-27.9696048518577
31.2714347545442,-31.2310383744609
27.8764875970449,-28.3311273358901
31.1621611381847,-31.365249125983
31.6147752990991,-30.9675671230838
36.1208801635777,-35.8551735268313
31.0132059574589,-31.9593327474767
35.8108775026772,-36.3027811474686
25.9258632131043,-26.0087866732734
28.1128615902709,-28.4261628839431
25.5222171685252,-25.7826497178274
27.9247777421889,-28.3208747933219
28.2661649673604,-28.3926423536121
31.3862366723555,-31.5113952974966
28.0830989984635,-27.9213760575931
31.2867676034654,-31.2828869533816
26.1138880907615,-26.3714048303523
28.7502707871997,-28.5139687376935
26.3086111374094,-25.4107019497864
28.8236511974632,-28.0732912567332
28.3223873161872,-28.5583924907767
31.6469929226256,-31.5646656761016
28.403246863787,-27.7719659904019
31.669713759344,-31.1831696066921
29.208720553837,-28.4013028272169
32.1951243447179,-32.0428447268084
28.0595897749626,-29.0035329515884
31.6517800087191,-32.2996381041366
32.1958900247016,-31.3230604173497
36.6561489099583,-36.2926753948026
31.1208669046105,-31.9552858159726
36.1028104964512,-36.573770806256
28.3888655153489,-28.1893017544426
31.6424423604562,-31.3053315043738
28.112828598671,-28.0106972701188
31.5083209072438,-31.1922410722759
31.7851407050942,-31.2389994609079
36.3404812338636,-35.9479182457193
31.1275266779294,-31.5201894848468
36.0029974966635,-36.0472712466696
28.169273729012,-28.0649932390108
31.4185209557358,-31.2991935323978
28.3375782269963,-28.0663068364624
31.4813490189554,-31.2789401687371
31.057405184723,-31.4121828751947
35.8915605417296,-36.0369068969266
31.7373099920503,-31.3088401351255
36.2051627433669,-35.9561021535981
27.9952540428631,-29.0279222686219
31.708167043571,-32.23790871273
28.9464862608151,-28.3886136687558
32.1221579769382,-31.9199547586717
30.948757778659,-31.8679763879908
35.9974360066476,-36.5188413802812
32.0010252569847,-31.4614872926326
36.4936454304985,-36.2824351344779
32.1254906267548,-31.4626593278294
36.776135954544,-36.495321910765
31.5304545994764,-31.9564842229221
36.4609230560807,-36.7129442894439
36.4405798085391,-36.0084713745543
44.2124496391928,-43.9828903254578
36.1886852142666,-36.5271204733475
44.0363369959203,-44.232207214305
31.3948696203923,-31.9542699388369
36.4146168043154,-36.6552877273775
31.8199377602791,-31.5345103197019
36.6078454347126,-36.411019934252
36.0396113964115,-36.2730040806184
43.9472490457155,-44.1056358134843
36.3115896080082,-36.3310507449566
44.0773928305587,-44.0812081634277
27.9596899798659,-28.234189805769
31.1073119146274,-31.3799248060962
28.1529833550382,-27.8598078793056
31.17502285001,-31.1978103945082
31.034770633098,-31.6568388061886
35.798220384243,-36.1405614487403
31.6920789520984,-30.9089857950797
36.0950245965641,-35.7495481967699
28.326087890144,-29.340738879026
32.0627047351667,-32.3942759146535
29.1447274993546,-28.0410073301641
32.4176082780415,-31.76188545433
31.1760823184451,-32.1746013149287
36.2356630303272,-36.6618544756381
32.1171731436547,-31.0008133981869
36.6741539007406,-36.0421328687205
32.0260985856924,-31.5451426710809
36.6187452910245,-36.5371203354127
31.4397894283953,-31.8561936403711
36.3037288109482,-36.6687013740351
36.4191862399521,-36.1336186056666
44.1502777147612,-44.0423613274933
36.1573322258781,-36.3176411960417
43.9645075390924,-44.1042400415895
31.5455568278016,-32.0865038611404
36.6010144916383,-36.7211870061996
31.918902129715,-31.3756079214529
36.7707858699709,-36.3266317057582
36.1446330786519,-36.4190114692818
44.0865177957034,-44.1783149964407
36.368186183062,-36.0949325400323
44.1883809895719,-43.9332033591085


==> Figures/Data/fig4_EX_tau=61.txt <==
Var1,Var2
-76.4403602156181,76.3821084332332
-81.2434967862688,81.4668157902982
-75.7267347131669,76.4177455220877
-80.9548022489452,81.4749965076355
-81.4795266053464,81.1645902753634
-87.3437032557408,87.3180973059065
-80.5696914672854,81.1948738623409
-86.9662002166267,87.324306756524
-76.3310461206926,75.6334457370984
-81.0847660212091,80.5209888315508
-75.5066941039519,75.5929833106235
-80.750843713027,80.5000128992886
-81.4284143158948,80.8608881966854
-87.2709665193375,86.9252286728616
-80.4763499881095,80.860820751973
-86.8757374731767,86.9194110922203
-81.5396253042413,81.1192966917698
-87.7516760410143,87.4922851986887
-81.3755942963139,81.6309543491135
-87.6856697344737,87.7013033029101
-87.6158877077248,87.1849585090516
-95.4289567633181,95.2158354454833
-87.3545398549097,87.8052557930857
-95.3189609349778,95.4793564608168
-81.0800994910282,80.8355486473653
-87.136077183873,87.0769749967216
-80.7585362493182,81.2235804821131
-87.0025254366523,87.234652230357
-87.4186221429907,87.0650918897414
-95.1568845234861,95.0335226998787
-87.0923455897131,87.6308915727102
-95.0178019072073,95.2731230044063
-75.5206209118403,75.5917148386482
-80.7345374055417,80.4954419443606
-76.3160406455249,75.6178930885273
-81.0558871623369,80.5056158001953
-80.4809199311773,80.826291224901
-86.8562753124443,86.8869676227864
-81.3901960451769,80.8389240367955
-87.2325056474043,86.8919445709792
-75.7147184742808,76.3946490430295
-80.9370488328265,81.4195804490292
-76.3490176894571,76.2890282459068
-81.1909193101963,81.3749919090212
-80.5597800973592,81.1529484948688
-86.940516548532,87.271554986907
-81.401873656414,81.1092488147939
-87.2877571751107,87.2523530974755
-81.1539789938486,80.7896895065709
-87.5275731269944,87.0730924349953
-81.6189027816456,81.3003925749912
-87.7244976797676,87.28463527788
-87.1870473022252,87.0377836611716
-95.2087335687915,95.0210095761873
-87.7077699599967,87.6573442855236
-95.4370397689159,95.2877122200004
-80.8286995069748,81.1475607839569
-87.0769220697729,87.4592362752662
-81.110181287252,81.5163766802655
-87.1940777921884,87.6108844492177
-87.0499853359991,87.1869344250929
-95.0124184575373,95.1863347921688
-87.4922927436307,87.7434918229822
-95.2050290675531,95.4250873836759
-81.1927359549789,81.5803936688611
-87.2427896401944,87.677579903914
-80.8426007280751,81.1537295486614
-87.0949820885324,87.4943410290531
-87.5605769583532,87.7604375748461
-95.2565470509805,95.4553799905351
-87.0533494279262,87.2008388176961
-95.034173109598,95.2073061214913
-81.6403058579528,81.292626285533
-87.7639883497238,87.2731003818301
-81.1268586592029,80.753240624282
-87.5452070176158,87.0418487612559
-87.7419419228841,87.6410185840936
-95.4761170523694,95.2829237307219
-87.1673917785065,87.0351955007265
-95.2229923169697,95.0141363279666
-87.6753058710966,87.6745242532707
-95.6227195799999,95.650172768036
-87.609833728319,87.7270223416848
-95.5942486307374,95.6681263109275
-95.6513156859445,95.6186370678586
-106.213942276764,106.212651085837
-95.4867428473924,95.6561100166052
-106.138270189008,106.223958197163
-87.7193601821869,87.5820878175103
-95.627211150255,95.46282692236
-87.4542749921134,87.4845039099052
-95.509811172432,95.4149087732883
-95.665373579772,95.5785392698076
-106.209939906702,106.127096228341
-95.4143610003107,95.5492048179125
-106.09326046814,106.107021231509
-80.8160154634423,81.2383290581402
-87.0279386556991,87.2494163760564
-81.0827011681682,80.8224075729641
-87.1364001152374,87.0737871808137
-87.1383514398303,87.5976340290633
-95.0433967078907,95.2509076705059
-87.400903787513,87.0495898796522
-95.1527309755387,95.0111425061649
-81.3952394765013,81.6086389418289
-87.7123917065077,87.6597275872202
-81.4788832696319,81.0438600447036
-87.7423841602345,87.4196518670053
-87.3804909024002,87.757653473636
-95.3385314949116,95.4336343355904
-87.5629797034463,87.1430805984114
-95.4120344517649,95.1637308257965
-87.5117216675192,87.527575074796
-95.5231310684466,95.4566616687505
-87.7121054580328,87.5855611122969
-95.6102570736673,95.4788231582657
-95.4610388885351,95.5455723584528
-106.110489625565,106.114673170584
-95.6431943028614,95.5909420612151
-106.193872426767,106.131847089015
-87.615914135889,87.7168069239917
-95.6061708442482,95.6360639350365
-87.6064849992864,87.6117105436305
-95.6000204816833,95.5861512751631
-95.5045765472126,95.6304472390086
-106.145818434527,106.199285667928
-95.5934134465605,95.6012890696931
-106.185086163606,106.181294552696
-75.5213872048189,75.6053556462665
-80.7337220341753,80.5087102187663
-76.3210245544691,75.6259640584333
-81.0572345464125,80.5176658107709
-80.4804975621883,80.8399407493903
-86.8562483281325,86.8993606368996
-81.3934144890638,80.8458783498925
-87.23449743896,86.9019941269256
-75.7149567937309,76.3995803568659
-80.9359521474308,81.4258465578998
-76.3500549151041,76.2916448509583
-81.1901025216171,81.3788578743307
-80.5585507125101,81.1609579521018
-86.939917539159,87.2800632565415
-81.4036737221205,81.1145919134658
-87.2884817886405,87.2590205999518
-81.1632240753918,80.8063560935269
-87.5366884016459,87.0883920692633
-81.631994900491,81.3075988931255
-87.7349795722608,87.2967298173284
-87.1913226817316,87.0524392201131
-95.2160965872984,95.0347070626121
-87.7186826642809,87.6618601264585
-95.4474932775424,95.2969135048112
-80.8293095786284,81.1528228313774
-87.0764053167164,87.4643389585992
-81.1136581944514,81.5176478636741
-87.1951305934197,87.6129694986718
-87.0509300829584,87.1952143066174
-95.0150401413827,95.1945848342705
-87.4985241486741,87.7462968793858
-95.2102495161456,95.430028768438
-76.47988864232,76.3960367765935
-81.2810941987566,81.4711043270457
-75.7404553403413,76.4116764778978
-80.978129698822,81.4700228815209
-81.5076803075652,81.1740994094142
-87.3735132717808,87.3239722519255
-80.5807864320309,81.1889107041795
-86.9861062120004,87.3218181174322
-76.343682129161,75.6423721386423
-81.0940188650717,80.5268502512364
-75.5108879647255,75.5930079630482
-80.7573524663566,80.5020604778977
-81.4477485437112,80.8691632703704
-87.2889065251389,86.9315023990516
-80.4827486442728,80.8576356364648
-86.8877011831003,86.9198415788426
-81.5669316540206,81.1393549636464
-87.7793862721884,87.5055439168421
-81.3918157354751,81.6313179763699
-87.7061918624182,87.7058489846653
-87.6329873308604,87.2014066770206
-95.4504491025511,95.2290804378112
-87.3678010854661,87.8033872948635
-95.3370715347133,95.4831282311088
-81.0850595814558,80.8436467641699
-87.1392884247561,87.0829734036371
-80.7626272194414,81.2239177140145
-87.006079886588,87.2366607951115
-87.4277476866595,87.0759118209048
-95.1671562626141,95.0426760393081
-87.0994762649722,87.6296969683214
-95.0271217241181,95.2758864580058
-80.8089393844488,81.2516613699855
-87.0208220340278,87.2629312100256
-81.0843367918502,80.8290936664045
-87.1343096097123,87.0855247695541
-87.1300463572488,87.6138463824003
-95.0361699754801,95.2641337078357
-87.4014524050489,87.0555825698412
-95.150480298976,95.0207242324884
-81.3888008340825,81.6115577111581
-87.7072711887216,87.6641763146755
-81.4787462744556,81.0450459987712
-87.7393966353977,87.4218235252836
-87.3702033513579,87.765973610403
-95.3312257403466,95.4413900040189
-87.5634035981132,87.1471852472341
-95.4093884991728,95.1690764042282
-87.5122722639574,87.5364201757226
-95.5239682990259,95.4654096427331
-87.7172624562301,87.5892932903993
-95.613632760743,95.4859439574505
-95.4592274677374,95.554816270596
-106.110434037275,106.122801893937
-95.6473019760199,95.5933442215565
-106.197158297069,106.137037612385
-87.6137517875761,87.7187091179197
-95.6039525214881,95.6381470103625
-87.6077239195389,87.6117684828733
-95.5992544607603,95.5863559965559
-95.5008972745772,95.6348052593303
-106.143806661017,106.203358820036
-95.5959418586996,95.6025835512705
-106.186086001051,106.183333892572
-81.217583504661,81.5772926398235
-87.2663117084244,87.6691094792341
-80.8479573042327,81.1460235616302
-87.1072850961494,87.4828948638691
-87.5819058626578,87.753434540417
-95.2777733583557,95.4488115876092
-87.0578448120984,87.1936275391738
-95.0456338967251,95.1990000548811
-81.653464679821,81.2967052952512
-87.7730564338185,87.2744698703346
-81.1287722467385,80.752748463582
-87.5504160701405,87.0420229134673
-87.761591439725,87.640217515778
-95.4918840985185,95.2817506894151
-87.1697250520734,87.0310658046274
-95.230857950577,95.0110485094603
-87.6914628024686,87.6802575283808
-95.6391070331032,95.651248323908
-87.6162249552433,87.7241267860973
-95.6043904532475,95.6649786561453
-95.6634234828322,95.6226022452075
-106.228052315678,106.215209621214
-95.4916713017477,95.6523577838971
-106.147464477815,106.221690789156
-87.7244766658929,87.5865839821531
-95.6303437424752,95.4656876835372
-87.4556195677752,87.4844278765884
-95.5119040399822,95.4157681658488
-95.6743171395159,95.5828548922779
-106.217915762609,106.130504485584
-95.4165246144715,95.5470448087506
-106.097980758025,106.106769985126
-81.8284368544493,27.4928767157185
-87.7953771529278,29.68947801618
-80.9188726654689,27.575724508782
-87.4164013747645,29.7184060293629
-88.1111745909162,29.3285174085722
-95.6736594489425,32.0233667649112
-86.9540485857113,29.4081020791479
-95.1735782941689,32.0515631821475
-81.7043884073857,26.703491555451
-87.6543072789665,28.6600464185474
-80.757497147871,26.6748939131399
-87.2592569965949,28.6439727025677
-88.0512582775955,29.0021293057859
-95.6050717596289,31.583614502927
-86.8833261056797,29.0360851472522
-95.1003576219021,31.5926777859185
-88.2309714760315,29.1337699241391
-96.2420459000032,32.0075931909168
-87.9390951037675,29.7182192883832
-96.117251849862,32.2538965068021
-96.0793194214435,31.6487920315665
-106.669426584852,35.4117021327598
-95.6684864913818,32.3693083583754
-106.482455259303,35.7316098947178
-87.6165109230556,28.8789811833399
-95.4408397288186,31.6051503098295
-87.2511559146626,29.3073983946282
-95.2818100221857,31.7846514969628
-95.8033808205987,31.5388241924608
-106.293272888991,35.2283984699927
-95.364588535245,32.1899553161284
-106.09266022322,35.5166004702251
-80.7674300505302,26.6801520822726
-87.244500536606,28.632087500471
-81.717897254022,26.6520037497912
-87.6410246154477,28.6182330427572
-86.8913196883911,29.013858051802
-95.0931503427001,31.5607585708457
-88.046926443318,28.9545071514612
-95.5914422520273,31.5332556860786
-80.9217852046786,27.5780800722751
-87.4285203737183,29.6883553224757
-81.7642068831093,27.4116677685263
-87.7770384418829,29.6167452754808
-86.9542742220777,29.3860352502923
-95.1705550174612,32.012855282447
-88.0617127361448,29.2677967289646
-95.6465497293914,31.9597711380888
-87.7703825104355,28.7889026375038
-95.9902911170967,31.5388210586499
-88.2848824133353,29.3277241396627
-96.2180343622931,31.7671952061975
-95.5286461162555,31.5091348380755
-106.389371162576,35.194035130613
-96.1632575907788,32.1724319934011
-106.683424974206,35.4904882861108
-87.2844235514674,29.2462231166823
-95.3422152674787,32.0551077596998
-87.6823890011089,29.6209177307165
-95.5140599992578,32.2126967285276
-95.3135562860061,31.7060938150471
-106.087865229571,35.4264855576677
-95.895408965821,32.296057940542
-106.354812643641,35.6892927175591
-87.7457804583894,29.6813241553795
-95.5402384549927,32.2660798692485
-87.2967932863394,29.2273571933861
-95.3440666524833,32.066683669372
-95.9460278726176,32.3278146674165
-106.393326766894,35.7258958251214
-95.3202689233243,31.706982686986
-106.103768080062,35.4397712232726
-88.2938460216864,29.3631963697171
-96.2643572542188,31.7915244613296
-87.7602121267942,28.7573640632994
-96.0283620382318,31.5249095820807
-96.1779366061006,32.1917029464804
-106.718623977229,35.5137466764022
-95.5172433432589,31.5061521960321
-106.411252642433,35.1971006216097
-96.1398071298147,32.0657276113238
-106.924857300104,35.707826730151
-95.9972387338247,32.1342145268985
-106.859063569383,35.7339958519825
-106.958080356531,35.648467608929
-122.431301068473,40.8378364684649
-106.712702549603,35.694739109884
-122.306391284149,40.8539712380453
-96.1495290000968,31.9949180822339
-106.936346963522,35.5199309841549
-95.8972245043177,31.8689791533476
-106.81722278507,35.4568413966931
-106.95463865111,35.6163420147304
-122.427427112235,40.7457510131272
-106.660783698942,35.573474914269
-122.276590232848,40.7170670572296
-87.2948514300019,29.334600789874
-95.2979972832147,31.7990139889144
-87.637446505795,28.8403424060303
-95.4451687596741,31.5836600752128
-95.4010315861072,32.1826915269358
-106.119665616916,35.5081951043946
-95.8092596346369,31.5092957223546
-106.303716346064,35.2003228050054
-87.9618124188984,29.7371942034374
-96.1690127421294,32.2495809183021
-88.1944772048316,29.0709883989549
-96.2668983438383,31.957936464447
-95.6900284999317,32.3599138638348
-106.51639850432,35.7160590946903
-96.0462490085967,31.6091569384405
-106.675623072548,35.3716617598028
-95.9339626173473,31.9125080234545
-106.805758385428,35.4875323975583
-96.1520499046379,31.963389182621
-106.9075078689,35.506622409958
-106.693412246506,35.580241822176
-122.283310137968,40.725250724291
-106.950110143992,35.6036306477798
-122.413006662052,40.7317890526886
-96.0013163436353,32.1590824343529
-106.891586897802,35.7334643830827
-96.09227520523,32.0085989486649
-106.931777736792,35.6599749727961
-106.720506599984,35.6945369335676
-122.320486739899,40.8487465571705
-106.916065009532,35.6239852416096
-122.417478009368,40.8080253663654
-80.7611401255511,26.6827054717776
-87.2309482875976,28.6357140183204
-81.710163803105,26.654517664452
-87.6265628403799,28.6237980359033
-86.8853332056866,29.0165761956071
-95.0834662929639,31.5640507373938
-88.0366308603952,28.9584588413044
-95.5801519606008,31.5380515485666
-80.9215807511534,27.5774983801936
-87.4263573563078,29.6905467013974
-81.7616515825449,27.4148160217096
-87.7737707300128,29.6193387431114
-86.9505344893727,29.3857729739531
-95.1655012743582,32.0149278409689
-88.0545773621812,29.2731310800351
-95.6399988273288,31.9638202295791
-87.7659674756395,28.7987950044968
-95.9782696837096,31.5520443824891
-88.2834573720739,29.3404670913314
-96.2056483289992,31.7843834539531
-95.5206840748146,31.5164407836358
-106.380109907006,35.2051965501237
-96.1614508778016,32.1838748711018
-106.677018231726,35.504965318622
-87.2830178140212,29.2469692254241
-95.3396703809994,32.0576713786118
-87.6838315874605,29.6252623132223
-95.5132454267735,32.2157439816537
-95.3082135021327,31.7078801703947
-106.082970188343,35.4316537102076
-95.8944978178005,32.3046084068134
-106.352518484075,35.6972320547671
-81.8478755925575,27.5156007931051
-87.8173676637357,29.7084495178038
-80.9291272892113,27.5825580311731
-87.4305621776615,29.729639125858
-88.1180043980583,29.3442970114472
-95.6873873132416,32.0398201789244
-86.9634706247162,29.411855475228
-95.1861195419119,32.0611419621201
-81.7068371750834,26.7111933843922
-87.6558869367028,28.6657467654789
-80.7613601195436,26.6773695503084
-87.2626369554182,28.6472431460971
-88.0542267559165,29.0119134736635
-95.610545678697,31.593584211329
-86.8887060137944,29.0381565288287
-95.1069959592934,31.5984770320795
-88.2383912588514,29.1551646992135
-96.24858626331,32.0296870329622
-87.9469402096724,29.7316411212468
-96.1204770971458,32.2733446714694
-96.0761027430592,31.6642293368233
-106.671852052975,35.4308094673626
-95.6767424620858,32.3789299107071
-106.488841341302,35.7476208110732
-87.6150945471863,28.8834240051831
-95.4389406434737,31.6092265327188
-87.2550459593444,29.3108472105317
-95.2834079112224,31.7876310461809
-95.7995040030955,31.5459909793129
-106.292168781541,35.2377272947554
-95.3694354655621,32.1956369018237
-106.096287880527,35.5245781082835
-87.2878737947015,29.3346538082049
-95.2864971895348,31.799581331563
-87.6327896077145,28.8390974056137
-95.4358447426117,31.5853455342431
-95.3949336859659,32.1850045801674
-106.110816369168,35.5091039150648
-95.8021055064982,31.5104900170825
-106.295385575115,35.2018465226025
-87.9595067777978,29.7347070463873
-96.1667703414916,32.2501103209331
-88.1929921609434,29.0721742077488
-96.2642559214308,31.958899111639
-95.6837886059541,32.3584527302072
-106.510917890331,35.7160148061108
-96.0420581073185,31.6123565201346
-106.670784815049,35.3733863392071
-95.9304518658574,31.9151769621255
-106.798105089975,35.4917776716849
-96.1508649716296,31.9672360819478
-106.900913928338,35.5131994596676
-106.688672460107,35.5827178395829
-122.277216641532,40.7289220813062
-106.947706526748,35.6081472700604
-122.408717662409,40.7376686971503
-96.0005561627157,32.1580594340789
-106.890510067931,35.733940574137
-96.0930306757244,32.0102946479073
-106.931287355836,35.6608717187345
-106.716825727364,35.693697040644
-122.317527316515,40.8496502864236
-106.915391568469,35.6281655418263
-122.416174563587,40.8111980620897
-87.7593803889528,29.691550774106
-95.5572658121139,32.2738724849226
-87.3031548081964,29.2304147459997
-95.3547128493697,32.0698946188419
-95.9530153324719,32.3334061949582
-106.405320470747,35.7331675341688
-95.3269379693622,31.707297848091
-106.113506789893,35.4428324502974
-88.2980685021081,29.369625423818
-96.2667768188535,31.7949222013026
-87.7623516268582,28.7581982532418
-96.0313224757064,31.526300681863
-96.1848128342849,32.1978693776164
-106.725138408967,35.5193939294812
-95.5206478993559,31.5052593140808
-106.41652010562,35.1990132058594
-96.1459293381279,32.076173591374
-106.932683424573,35.7177326212424
-96.0023385412947,32.1391641334993
-106.863992087286,35.741192066768
-106.957913424998,35.6556882739558
-122.435641693195,40.8473835404524
-106.718023691612,35.6972928517149
-122.312358318928,40.8601664655004
-96.1496788913441,31.9983663620039
-106.935551618257,35.5220772007314
-95.8991084159758,31.8700063854784
-106.818388830158,35.4577659602714
-106.954722628927,35.6208052746077
-122.428086782625,40.7507531496429
-106.663469933625,35.574365333911
-122.279313201611,40.7197511003364
-76.3995803568659,-75.7149567937309
-81.1609579521018,-80.5585507125101
-75.6053556462665,-75.5213872048189
-80.8399407493903,-80.4804975621883
-81.4258465578998,-80.9359521474308
-87.2800632565415,-86.939917539159
-80.5087102187663,-80.7337220341753
-86.8993606368996,-86.8562483281325
-76.2916448509583,-76.3500549151041
-81.1145919134658,-81.4036737221205
-75.6259640584333,-76.3210245544691
-80.8458783498925,-81.3934144890638
-81.3788578743307,-81.1901025216171
-87.2590205999518,-87.2884817886405
-80.5176658107709,-81.0572345464125
-86.9019941269256,-87.23449743896
-81.6115577111581,-81.3888008340825
-87.765973610403,-87.3702033513579
-81.2516613699855,-80.8089393844488
-87.6138463824003,-87.1300463572488
-87.6641763146755,-87.7072711887216
-95.4413900040189,-95.3312257403466
-87.2629312100256,-87.0208220340278
-95.2641337078357,-95.0361699754801
-81.0450459987712,-81.4787462744556
-87.1471852472341,-87.5634035981132
-80.8290936664045,-81.0843367918502
-87.0555825698412,-87.4014524050489
-87.4218235252836,-87.7393966353977
-95.1690764042282,-95.4093884991728
-87.0855247695541,-87.1343096097123
-95.0207242324884,-95.150480298976
-75.6334457370984,-76.3310461206926
-80.8608881966854,-81.4284143158948
-76.3821084332332,-76.4403602156181
-81.1645902753634,-81.4795266053464
-80.5209888315508,-81.0847660212091
-86.9252286728616,-87.2709665193375
-81.4668157902982,-81.2434967862688
-87.3180973059065,-87.3437032557408
-75.5929833106235,-75.5066941039519
-80.860820751973,-80.4763499881095
-76.4177455220877,-75.7267347131669
-81.1948738623409,-80.5696914672854
-80.5000128992886,-80.750843713027
-86.9194110922203,-86.8757374731767
-81.4749965076355,-80.9548022489452
-87.324306756524,-86.9662002166267
-81.292626285533,-81.6403058579528
-87.6410185840936,-87.7419419228841
-81.5803936688611,-81.1927359549789
-87.7604375748461,-87.5605769583532
-87.2731003818301,-87.7639883497238
-95.2829237307219,-95.4761170523694
-87.677579903914,-87.2427896401944
-95.4553799905351,-95.2565470509805
-80.753240624282,-81.1268586592029
-87.0351955007265,-87.1673917785065
-81.1537295486614,-80.8426007280751
-87.2008388176961,-87.0533494279262
-87.0418487612559,-87.5452070176158
-95.0141363279666,-95.2229923169697
-87.4943410290531,-87.0949820885324
-95.2073061214913,-95.034173109598
-81.1528228313774,-80.8293095786284
-87.1952143066174,-87.0509300829584
-80.8063560935269,-81.1632240753918
-87.0524392201131,-87.1913226817316
-87.4643389585992,-87.0764053167164
-95.1945848342705,-95.0150401413827
-87.0883920692633,-87.5366884016459
-95.0347070626121,-95.2160965872984
-81.5176478636741,-81.1136581944514
-87.7462968793858,-87.4985241486741
-81.3075988931255,-81.631994900491
-87.6618601264585,-87.7186826642809
-87.6129694986718,-87.1951305934197
-95.430028768438,-95.2102495161456
-87.2967298173284,-87.7349795722608
-95.2969135048112,-95.4474932775424
-87.7187091179197,-87.6137517875761
-95.6348052593303,-95.5008972745772
-87.5364201757226,-87.5122722639574
-95.554816270596,-95.4592274677374
-95.6381470103625,-95.6039525214881
-106.203358820036,-106.143806661017
-95.4654096427331,-95.5239682990259
-106.122801893937,-106.110434037275
-87.6117684828733,-87.6077239195389
-95.6025835512705,-95.5959418586996
-87.5892932903993,-87.7172624562301
-95.5933442215565,-95.6473019760199
-95.5863559965559,-95.5992544607603
-106.183333892572,-106.186086001051
-95.4859439574505,-95.613632760743
-106.137037612385,-106.197158297069
-80.8355486473653,-81.0800994910282
-87.0650918897414,-87.4186221429907
-81.1192966917698,-81.5396253042413
-87.1849585090516,-87.6158877077248
-87.0769749967216,-87.136077183873
-95.0335226998787,-95.1568845234861
-87.4922851986887,-87.7516760410143
-95.2158354454833,-95.4289567633181
-81.2235804821131,-80.7585362493182
-87.6308915727102,-87.0923455897131
-81.6309543491135,-81.3755942963139
-87.8052557930857,-87.3545398549097
-87.234652230357,-87.0025254366523
-95.2731230044063,-95.0178019072073
-87.7013033029101,-87.6856697344737
-95.4793564608168,-95.3189609349778
-87.5820878175103,-87.7193601821869
-95.5785392698076,-95.665373579772
-87.6745242532707,-87.6753058710966
-95.6186370678586,-95.6513156859445
-95.46282692236,-95.627211150255
-106.127096228341,-106.209939906702
-95.650172768036,-95.6227195799999
-106.212651085837,-106.213942276764
-87.4845039099052,-87.4542749921134
-95.5492048179125,-95.4143610003107
-87.7270223416848,-87.609833728319
-95.6561100166052,-95.4867428473924
-95.4149087732883,-95.509811172432
-106.107021231509,-106.09326046814
-95.6681263109275,-95.5942486307374
-106.223958197163,-106.138270189008
-75.6423721386423,-76.343682129161
-80.8691632703704,-81.4477485437112
-76.3960367765935,-76.47988864232
-81.1740994094142,-81.5076803075652
-80.5268502512364,-81.0940188650717
-86.9315023990516,-87.2889065251389
-81.4711043270457,-81.2810941987566
-87.3239722519255,-87.3735132717808
-75.5930079630482,-75.5108879647255
-80.8576356364648,-80.4827486442728
-76.4116764778978,-75.7404553403413
-81.1889107041795,-80.5807864320309
-80.5020604778977,-80.7573524663566
-86.9198415788426,-86.8877011831003
-81.4700228815209,-80.978129698822
-87.3218181174322,-86.9861062120004
-81.2967052952512,-81.653464679821
-87.640217515778,-87.761591439725
-81.5772926398235,-81.217583504661
-87.753434540417,-87.5819058626578
-87.2744698703346,-87.7730564338185
-95.2817506894151,-95.4918840985185
-87.6691094792341,-87.2663117084244
-95.4488115876092,-95.2777733583557
-80.752748463582,-81.1287722467385
-87.0310658046274,-87.1697250520734
-81.1460235616302,-80.8479573042327
-87.1936275391738,-87.0578448120984
-87.0420229134673,-87.5504160701405
-95.0110485094603,-95.230857950577
-87.4828948638691,-87.1072850961494
-95.1990000548811,-95.0456338967251
-76.3946490430295,-75.7147184742808
-81.1529484948688,-80.5597800973592
-75.5917148386482,-75.5206209118403
-80.826291224901,-80.4809199311773
-81.4195804490292,-80.9370488328265
-87.271554986907,-86.940516548532
-80.4954419443606,-80.7345374055417
-86.8869676227864,-86.8562753124443
-76.2890282459068,-76.3490176894571
-81.1092488147939,-81.401873656414
-75.6178930885273,-76.3160406455249
-80.8389240367955,-81.3901960451769
-81.3749919090212,-81.1909193101963
-87.2523530974755,-87.2877571751107
-80.5056158001953,-81.0558871623369
-86.8919445709792,-87.2325056474043
-81.6086389418289,-81.3952394765013
-87.757653473636,-87.3804909024002
-81.2383290581402,-80.8160154634423
-87.5976340290633,-87.1383514398303
-87.6597275872202,-87.7123917065077
-95.4336343355904,-95.3385314949116
-87.2494163760564,-87.0279386556991
-95.2509076705059,-95.0433967078907
-81.0438600447036,-81.4788832696319
-87.1430805984114,-87.5629797034463
-80.8224075729641,-81.0827011681682
-87.0495898796522,-87.400903787513
-87.4196518670053,-87.7423841602345
-95.1637308257965,-95.4120344517649
-87.0737871808137,-87.1364001152374
-95.0111425061649,-95.1527309755387
-80.8436467641699,-81.0850595814558
-87.0759118209048,-87.4277476866595
-81.1393549636464,-81.5669316540206
-87.2014066770206,-87.6329873308604
-87.0829734036371,-87.1392884247561
-95.0426760393081,-95.1671562626141
-87.5055439168421,-87.7793862721884
-95.2290804378112,-95.4504491025511
-81.2239177140145,-80.7626272194414
-87.6296969683214,-87.0994762649722
-81.6313179763699,-81.3918157354751
-87.8033872948635,-87.3678010854661
-87.2366607951115,-87.006079886588
-95.2758864580058,-95.0271217241181
-87.7058489846653,-87.7061918624182
-95.4831282311088,-95.3370715347133
-87.5865839821531,-87.7244766658929
-95.5828548922779,-95.6743171395159
-87.6802575283808,-87.6914628024686
-95.6226022452075,-95.6634234828322
-95.4656876835372,-95.6303437424752
-106.130504485584,-106.217915762609
-95.651248323908,-95.6391070331032
-106.215209621214,-106.228052315678
-87.4844278765884,-87.4556195677752
-95.5470448087506,-95.4165246144715
-87.7241267860973,-87.6162249552433
-95.6523577838971,-95.4916713017477
-95.4157681658488,-95.5119040399822
-106.106769985126,-106.097980758025
-95.6649786561453,-95.6043904532475
-106.221690789156,-106.147464477815
-81.1475607839569,-80.8286995069748
-87.1869344250929,-87.0499853359991
-80.7896895065709,-81.1539789938486
-87.0377836611716,-87.1870473022252
-87.4592362752662,-87.0769220697729
-95.1863347921688,-95.0124184575373
-87.0730924349953,-87.5275731269944
-95.0210095761873,-95.2087335687915
-81.5163766802655,-81.110181287252
-87.7434918229822,-87.4922927436307
-81.3003925749912,-81.6189027816456
-87.6573442855236,-87.7077699599967
-87.6108844492177,-87.1940777921884
-95.4250873836759,-95.2050290675531
-87.28463527788,-87.7244976797676
-95.2877122200004,-95.4370397689159
-87.7168069239917,-87.615914135889
-95.6304472390086,-95.5045765472126
-87.527575074796,-87.5117216675192
-95.5455723584528,-95.4610388885351
-95.6360639350365,-95.6061708442482
-106.199285667928,-106.145818434527
-95.4566616687505,-95.5231310684466
-106.114673170584,-106.110489625565
-87.6117105436305,-87.6064849992864
-95.6012890696931,-95.5934134465605
-87.5855611122969,-87.7121054580328
-95.5909420612151,-95.6431943028614
-95.5861512751631,-95.6000204816833
-106.181294552696,-106.185086163606
-95.4788231582657,-95.6102570736673
-106.131847089015,-106.193872426767
-81.8080240476426,-26.752202421591
-87.7565422334979,-28.6712707716737
-80.8671388115601,-26.5999380076724
-87.3647538172928,-28.6102710631104
-88.0846823189113,-29.0648977360103
-95.6423959044475,-31.5879318994758
-86.9271333835873,-28.9051518950502
-95.1421920235265,-31.5215276107319
-81.6890681601496,-27.4955633827334
-87.6698699576991,-29.658970215753
-80.8093538369539,-27.490808271284
-87.3035229292393,-29.6592876354358
-88.0291930999174,-29.3703294795027
-95.6005269056008,-32.0083650136629
-86.902217492779,-29.272789620867
-95.1139319346959,-31.9689607081258
-88.2628942442109,-29.4290865455882
-96.2497557160818,-31.8712228725673
-87.8845821847447,-28.8139813737295
-96.0848349148552,-31.6100138143297
-96.1028815309955,-32.2399544876015
-106.676997567076,-35.5516039367915
-95.6247444761842,-31.4868729433865
-106.45487920549,-35.2147666290141
-87.6032870092415,-29.5981871595032
-95.4478045296694,-32.1691777029028
-87.2809551818725,-29.1645173638966
-95.3063845131776,-31.986299326207
-95.8073537312982,-32.3087475354098
-106.301435754356,-35.6818651155534
-95.3595154653567,-31.6366512121962
-106.093613005422,-35.3823537110915
-80.8159622683587,-27.4871879926994
-87.3029607319405,-29.6812956548487
-81.7511316686555,-27.5773551543634
-87.6938661068836,-29.7243649344187
-86.9084915545949,-29.2913706835155
-95.126089320789,-32.0018208533436
-88.0856578870968,-29.4328050865207
-95.6347550668703,-32.0685997606299
-80.8673716825225,-26.5844310216932
-87.3913704667424,-28.6182515781133
-81.7932159084619,-26.802144852511
-87.7766328230749,-28.7126317870808
-86.9258653208439,-28.9179957542856
-95.1586428403624,-31.5474996865307
-88.095944373407,-29.1124693152783
-95.6634190903504,-31.6363580613774
-87.8338424023997,-29.7370619114578
-96.0477021145412,-32.316094870699
-88.2711852386431,-29.2298495695242
-96.2398216607294,-32.1037029638601
-95.5708349165245,-32.3342831161982
-106.429695800269,-35.7423320575149
-96.1506657038088,-31.7220767995759
-106.695153114125,-35.4723567244119
-87.2511657765087,-29.2122435692338
-95.3213380952594,-31.7127611529983
-87.6991682949464,-28.8761658029326
-95.5144449178449,-31.5732723455529
-95.3109013328288,-32.1053444318487
-106.08870421336,-35.4660456944982
-95.8945458962372,-31.568850784798
-106.354163833359,-35.2303439024925
-87.7241537772293,-28.8352631776612
-95.5153602269559,-31.5463166747931
-87.2822264255489,-29.2484269438175
-95.3243252594694,-31.7257154052346
-95.8958325374699,-31.5341198101819
-106.358749774401,-35.1977437361395
-95.3386078520666,-32.1071485168057
-106.104560073021,-35.4592686191444
-88.2379836384209,-29.1593435223045
-96.2559243658755,-32.051368191756
-87.8426189315085,-29.752353684512
-96.0852742681126,-32.3107672383679
-96.1141102251188,-31.6737078747436
-106.693689296024,-35.4270242211816
-95.5800807389325,-32.325067485601
-106.450369347744,-35.7256958505084
-96.1578877149258,-31.98871696394
-106.929894184119,-35.5296712700264
-95.9643504647069,-31.8982460766555
-106.840063436416,-35.4918653344567
-106.949479409848,-35.6202363611575
-122.424090376802,-40.7475957567366
-106.702503750388,-35.5519677252751
-122.297729616314,-40.718360102976
-96.1003646934717,-32.0191234998991
-106.924699728215,-35.6785484862895
-95.9594486093927,-32.147444273441
-106.859240541497,-35.7413478178712
-106.915207414211,-35.6327967242665
-122.412763546523,-40.8198027769305
-106.696026195564,-35.6652142535634
-122.30099172673,-40.8412458414029
-87.3009813417171,-29.141460737881
-95.3148018797012,-31.9849176173684
-87.6584865334071,-29.6563343655833
-95.4710036149571,-32.2110227080381
-95.3688595561338,-31.631206040413
-106.113400590601,-35.3848706582816
-95.8589070095045,-32.3381483228959
-106.339787884719,-35.7100564085104
-87.8823629676637,-28.7689732972204
-96.1279456391526,-31.5865308635464
-88.2655101996818,-29.4579638793713
-96.2976113681011,-31.8883156209711
-95.6178513822542,-31.4707991814347
-106.480794326921,-35.206065753495
-96.1169721193798,-32.2545659929436
-106.71277460704,-35.5667204937194
-95.9656699177606,-32.1221511683954
-106.834511671805,-35.7347781233364
-96.1379704854967,-32.0798472226026
-106.915037189393,-35.7209052959363
-106.693601518695,-35.6626581755938
-122.293387695191,-40.8420251699231
-106.957188794133,-35.6625408733646
-122.426670119203,-40.8491130794404
-95.9400607520896,-31.8464089280567
-106.861873906429,-35.4618847627541
-96.1480601182971,-32.0193006268586
-106.958970506957,-35.546015077613
-106.675468620481,-35.5354483156308
-122.298179887474,-40.7060332832386
-106.954585147927,-35.6345562108453
-122.439551568642,-40.7624457582269
-80.8140669757111,-27.4965152348372
-87.2928655621419,-29.694149977243
-81.7430279427348,-27.5978075006746
-87.6798894982678,-29.7396346172535
-86.9062021236781,-29.2981755457353
-95.1185879167149,-32.0128996728349
-88.0705624134711,-29.4494464985694
-95.6214915280225,-32.0834426807087
-80.8672868418519,-26.5872134551147
-87.3877313684428,-28.6195073833752
-81.7854392322872,-26.8040314435861
-87.7695062183138,-28.7143320572027
-86.9242020742251,-28.9230425566383
-95.1533276911714,-31.55320472882
-88.0817166466055,-29.1184851368612
-95.6524357712324,-31.643049885778
-87.8277276039401,-29.7426466634116
-96.0286742468793,-32.3230733515349
-88.2554472978962,-29.2339368580602
-96.2122167425779,-32.106079217437
-95.5630765043538,-32.3389469740697
-106.414836488953,-35.747897900433
-96.1322725225955,-31.7245038337983
-106.673600801192,-35.4750847768188
-87.2504356865277,-29.2137371185933
-95.3176796543436,-31.7121527838549
-87.6940898851076,-28.8730962039924
-95.5090810641454,-31.5714262363435
-95.3069939297,-32.1093193063559
-106.081145870581,-35.4681463398269
-95.8809913100302,-31.565985130503
-106.342051308941,-35.2294118383344
-81.807464163212,-26.7401946214175
-87.7555550797085,-28.6592017031943
-80.8630597783012,-26.590216652924
-87.3591200841606,-28.5989338996971
-88.0780332777637,-29.0585923430587
-95.6382991922582,-31.5787522088828
-86.9246359847563,-28.8986944077981
-95.1385026264374,-31.5123380469076
-81.6873355630272,-27.4932844330161
-87.6675477292623,-29.6565757640014
-80.8096429556594,-27.4859324758388
-87.3032077340792,-29.6560026515579
-88.0248757544062,-29.3681055372213
-95.5970485964244,-32.0037948560364
-86.9002834452657,-29.268185441887
-95.111860352129,-31.9633090125199
-88.2565518984167,-29.423617503458
-96.2358710517265,-31.8651034368617
-87.8731814354036,-28.8049913312
-96.0638481376381,-31.5997310624842
-96.0919886824871,-32.23799053928
-106.664034512451,-35.5467135670438
-95.6155397372178,-31.4796653366254
-106.440687093495,-35.2061830714357
-87.6015460494988,-29.5980716281312
-95.4447652901595,-32.1678947584275
-87.2803550913223,-29.1595816503962
-95.3047840585205,-31.9834926718023
-95.8016459147459,-32.3098133006485
-106.294796702867,-35.6798721878612
-95.3539239106224,-31.630399663395
-106.087380723779,-35.3769002865724
-87.3019590484884,-29.1480067431977
-95.312275737128,-31.9947391200402
-87.6597447066807,-29.6746869038661
-95.4691443155588,-32.2244679716365
-95.3701119047905,-31.6348403186547
-106.112253103212,-35.3934832025162
-95.8534018077663,-32.3531562775983
-106.336156365936,-35.7238323127053
-87.8826134112973,-28.7718273399674
-96.1259663808337,-31.5880262587106
-88.2613036392027,-29.4620936431723
-96.2927754867478,-31.8911429865707
-95.6174219175819,-31.4740703003805
-106.478805603113,-35.2107470690938
-96.1102772849431,-32.2610067143244
-106.707348200752,-35.5736317836796
-95.9647958833053,-32.1262803143779
-106.828139214504,-35.7409733218286
-96.133629716124,-32.0869799764747
-106.905568138945,-35.7262998023031
-106.692202754773,-35.665484530885
-122.288643316163,-40.8472321871016
-106.948404355431,-35.6677818119054
-122.41763868024,-40.8547322708516
-95.9404924829658,-31.8475842543782
-106.860466118142,-35.4615325026147
-96.1452660661711,-32.019037396594
-106.955717291318,-35.5454813118804
-106.674809358487,-35.5377953835053
-122.295688657312,-40.7078381366701
-106.947461840213,-35.6346265869833
-122.433406210862,-40.7634016086146
-87.7232427768683,-28.8277172327303
-95.5155936729558,-31.5376961667283
-87.2782986254158,-29.2371017019708
-95.3208922362708,-31.7160129780013
-95.8913629028368,-31.5310057119261
-106.356436056645,-35.1907705391514
-95.3374351896779,-32.0988215022413
-106.102578735332,-35.4500109326695
-88.2374304594326,-29.1562975353164
-96.2555093234356,-32.0488231104103
-87.8436172909197,-29.7466731169161
-96.0870280713824,-32.3067409601298
-96.1126454933678,-31.6717140383224
-106.692557318359,-35.4228513903789
-95.5797874948117,-32.3197860253142
-106.450486004933,-35.7195218467474
-96.1552733386935,-31.9850959421854
-106.925369659964,-35.5255906428166
-95.9599515536543,-31.8917827116913
-106.83197506322,-35.4855676592907
-106.944015985021,-35.6196376673215
-122.418661526003,-40.7445687395096
-106.699650360418,-35.5468644778142
-122.292414556622,-40.7124496208184
-96.0998197540478,-32.0185492248375
-106.92389368348,-35.6779095076379
-95.9601769728845,-32.1441355700541
-106.860082284192,-35.7396488820056
-106.913268862934,-35.6335426233147
-122.410602263132,-40.8188446106298
-106.694712253733,-35.6614183178104
-122.29976288911,-40.8377414300014
-27.5773551543634,81.7511316686555
-29.4328050865207,88.0856578870968
-26.802144852511,81.7932159084619
-29.1124693152783,88.095944373407
-29.7243649344187,87.6938661068836
-32.0685997606299,95.6347550668703
-28.7126317870808,87.7766328230749
-31.6363580613774,95.6634190903504
-27.4871879926994,80.8159622683587
-29.2913706835155,86.9084915545949
-26.5844310216932,80.8673716825225
-28.9179957542856,86.9258653208439
-29.6812956548487,87.3029607319405
-32.0018208533436,95.126089320789
-28.6182515781133,87.3913704667424
-31.5474996865307,95.1586428403624
-29.6563343655833,87.6584865334071
-32.3381483228959,95.8589070095045
-29.4579638793713,88.2655101996818
-32.2545659929436,96.1169721193798
-32.2110227080381,95.4710036149571
-35.7100564085104,106.339787884719
-31.8883156209711,96.2976113681011
-35.5667204937194,106.71277460704
-29.141460737881,87.3009813417171
-31.631206040413,95.3688595561338
-28.7689732972204,87.8823629676637
-31.4707991814347,95.6178513822542
-31.9849176173684,95.3148018797012
-35.3848706582816,106.113400590601
-31.5865308635464,96.1279456391526
-35.206065753495,106.480794326921
-26.590216652924,80.8630597783012
-28.8986944077981,86.9246359847563
-27.4859324758388,80.8096429556594
-29.268185441887,86.9002834452657
-28.5989338996971,87.3591200841606
-31.5123380469076,95.1385026264374
-29.6560026515579,87.3032077340792
-31.9633090125199,95.111860352129
-26.7401946214175,81.807464163212
-29.0585923430587,88.0780332777637
-27.4932844330161,81.6873355630272
-29.3681055372213,88.0248757544062
-28.6592017031943,87.7555550797085
-31.5787522088828,95.6382991922582
-29.6565757640014,87.6675477292623
-32.0037948560364,95.5970485964244
-29.2371017019708,87.2782986254158
-32.0988215022413,95.3374351896779
-29.7466731169161,87.8436172909197
-32.3197860253142,95.5797874948117
-31.7160129780013,95.3208922362708
-35.4500109326695,106.102578735332
-32.3067409601298,96.0870280713824
-35.7195218467474,106.450486004933
-28.8277172327303,87.7232427768683
-31.5310057119261,95.8913629028368
-29.1562975353164,88.2374304594326
-31.6717140383224,96.1126454933678
-31.5376961667283,95.5155936729558
-35.1907705391514,106.356436056645
-32.0488231104103,96.2555093234356
-35.4228513903789,106.692557318359
-29.2298495695242,88.2711852386431
-31.7220767995759,96.1506657038088
-28.8761658029326,87.6991682949464
-31.568850784798,95.8945458962372
-32.1037029638601,96.2398216607294
-35.4723567244119,106.695153114125
-31.5732723455529,95.5144449178449
-35.2303439024925,106.354163833359
-29.7370619114578,87.8338424023997
-32.3342831161982,95.5708349165245
-29.2122435692338,87.2511657765087
-32.1053444318487,95.3109013328288
-32.316094870699,96.0477021145412
-35.7423320575149,106.429695800269
-31.7127611529983,95.3213380952594
-35.4660456944982,106.08870421336
-32.0798472226026,96.1379704854967
-35.6625408733646,106.957188794133
-32.0193006268586,96.1480601182971
-35.6345562108453,106.954585147927
-35.7209052959363,106.915037189393
-40.8491130794404,122.426670119203
-35.546015077613,106.958970506957
-40.7624457582269,122.439551568642
-32.1221511683954,95.9656699177606
-35.6626581755938,106.693601518695
-31.8464089280567,95.9400607520896
-35.5354483156308,106.675468620481
-35.7347781233364,106.834511671805
-40.8420251699231,122.293387695191
-35.4618847627541,106.861873906429
-40.7060332832386,122.298179887474
-28.8049913312,87.8731814354036
-31.4796653366254,95.6155397372178
-29.1595816503962,87.2803550913223
-31.630399663395,95.3539239106224
-31.5997310624842,96.0638481376381
-35.2061830714357,106.440687093495
-31.9834926718023,95.3047840585205
-35.3769002865724,106.087380723779
-29.423617503458,88.2565518984167
-32.23799053928,96.0919886824871
-29.5980716281312,87.6015460494988
-32.3098133006485,95.8016459147459
-31.8651034368617,96.2358710517265
-35.5467135670438,106.664034512451
-32.1678947584275,95.4447652901595
-35.6798721878612,106.294796702867
-31.8917827116913,95.9599515536543
-35.5468644778142,106.699650360418
-32.1441355700541,95.9601769728845
-35.6614183178104,106.694712253733
-35.4855676592907,106.83197506322
-40.7124496208184,122.292414556622
-35.7396488820056,106.860082284192
-40.8377414300014,122.29976288911
-31.9850959421854,96.1552733386935
-35.6196376673215,106.944015985021
-32.0185492248375,96.0998197540478
-35.6335426233147,106.913268862934
-35.5255906428166,106.925369659964
-40.7445687395096,122.418661526003
-35.6779095076379,106.92389368348
-40.8188446106298,122.410602263132
-26.5999380076724,80.8671388115601
-28.9051518950502,86.9271333835873
-27.490808271284,80.8093538369539
-29.272789620867,86.902217492779
-28.6102710631104,87.3647538172928
-31.5215276107319,95.1421920235265
-29.6592876354358,87.3035229292393
-31.9689607081258,95.1139319346959
-26.752202421591,81.8080240476426
-29.0648977360103,88.0846823189113
-27.4955633827334,81.6890681601496
-29.3703294795027,88.0291930999174
-28.6712707716737,87.7565422334979
-31.5879318994758,95.6423959044475
-29.658970215753,87.6698699576991
-32.0083650136629,95.6005269056008
-29.2484269438175,87.2822264255489
-32.1071485168057,95.3386078520666
-29.752353684512,87.8426189315085
-32.325067485601,95.5800807389325
-31.7257154052346,95.3243252594694
-35.4592686191444,106.104560073021
-32.3107672383679,96.0852742681126
-35.7256958505084,106.450369347744
-28.8352631776612,87.7241537772293
-31.5341198101819,95.8958325374699
-29.1593435223045,88.2379836384209
-31.6737078747436,96.1141102251188
-31.5463166747931,95.5153602269559
-35.1977437361395,106.358749774401
-32.051368191756,96.2559243658755
-35.4270242211816,106.693689296024
-27.5978075006746,81.7430279427348
-29.4494464985694,88.0705624134711
-26.8040314435861,81.7854392322872
-29.1184851368612,88.0817166466055
-29.7396346172535,87.6798894982678
-32.0834426807087,95.6214915280225
-28.7143320572027,87.7695062183138
-31.643049885778,95.6524357712324
-27.4965152348372,80.8140669757111
-29.2981755457353,86.9062021236781
-26.5872134551147,80.8672868418519
-28.9230425566383,86.9242020742251
-29.694149977243,87.2928655621419
-32.0128996728349,95.1185879167149
-28.6195073833752,87.3877313684428
-31.55320472882,95.1533276911714
-29.6746869038661,87.6597447066807
-32.3531562775983,95.8534018077663
-29.4620936431723,88.2613036392027
-32.2610067143244,96.1102772849431
-32.2244679716365,95.4691443155588
-35.7238323127053,106.336156365936
-31.8911429865707,96.2927754867478
-35.5736317836796,106.707348200752
-29.1480067431977,87.3019590484884
-31.6348403186547,95.3701119047905
-28.7718273399674,87.8826134112973
-31.4740703003805,95.6174219175819
-31.9947391200402,95.312275737128
-35.3934832025162,106.112253103212
-31.5880262587106,96.1259663808337
-35.2107470690938,106.478805603113
-28.8139813737295,87.8845821847447
-31.4868729433865,95.6247444761842
-29.1645173638966,87.2809551818725
-31.6366512121962,95.3595154653567
-31.6100138143297,96.0848349148552
-35.2147666290141,106.45487920549
-31.986299326207,95.3063845131776
-35.3823537110915,106.093613005422
-29.4290865455882,88.2628942442109
-32.2399544876015,96.1028815309955
-29.5981871595032,87.6032870092415
-32.3087475354098,95.8073537312982
-31.8712228725673,96.2497557160818
-35.5516039367915,106.676997567076
-32.1691777029028,95.4478045296694
-35.6818651155534,106.301435754356
-31.8982460766555,95.9643504647069
-35.5519677252751,106.702503750388
-32.147444273441,95.9594486093927
-35.6652142535634,106.696026195564
-35.4918653344567,106.840063436416
-40.718360102976,122.297729616314
-35.7413478178712,106.859240541497
-40.8412458414029,122.30099172673
-31.98871696394,96.1578877149258
-35.6202363611575,106.949479409848
-32.0191234998991,96.1003646934717
-35.6327967242665,106.915207414211
-35.5296712700264,106.929894184119
-40.7475957567366,122.424090376802
-35.6785484862895,106.924699728215
-40.8198027769305,122.412763546523
-29.2339368580602,88.2554472978962
-31.7245038337983,96.1322725225955
-28.8730962039924,87.6940898851076
-31.565985130503,95.8809913100302
-32.106079217437,96.2122167425779
-35.4750847768188,106.673600801192
-31.5714262363435,95.5090810641454
-35.2294118383344,106.342051308941
-29.7426466634116,87.8277276039401
-32.3389469740697,95.5630765043538
-29.2137371185933,87.2504356865277
-32.1093193063559,95.3069939297
-32.3230733515349,96.0286742468793
-35.747897900433,106.414836488953
-31.7121527838549,95.3176796543436
-35.4681463398269,106.081145870581
-32.0869799764747,96.133629716124
-35.6677818119054,106.948404355431
-32.019037396594,96.1452660661711
-35.6346265869833,106.947461840213
-35.7262998023031,106.905568138945
-40.8547322708516,122.41763868024
-35.5454813118804,106.955717291318
-40.7634016086146,122.433406210862
-32.1262803143779,95.9647958833053
-35.665484530885,106.692202754773
-31.8475842543782,95.9404924829658
-35.5377953835053,106.674809358487
-35.7409733218286,106.828139214504
-40.8472321871016,122.288643316163
-35.4615325026147,106.860466118142
-40.7078381366701,122.295688657312
-29.8799775460231,29.7771070544026
-32.2759312061166,32.6203699819315
-28.8729138016638,29.8561866243292
-31.8448024423416,32.6478922729279
-32.6616253331542,32.1442765258333
-35.8671758291956,35.8094785566356
-31.344419279206,32.2647996925864
-35.2744408444645,35.856662334387
-29.751960563484,28.7606723743218
-32.1232532056324,31.2911194064556
-28.6935738928841,28.8084970952391
-31.6690265755545,31.3071053379055
-32.5995227240074,31.7086893845115
-35.7908384263412,35.2117844912592
-31.2635286055582,31.8166950009369
-35.1893212773149,35.2541717277023
-32.6195086207564,31.9273833109206
-36.2680171679696,35.8073814793693
-32.2787736254842,32.6333186811574
-36.1152583498231,36.1210468197877
-36.1072901006035,35.3167773166807
-41.2526260225367,40.7978500043326
-35.6112658643643,36.2999840529248
-41.0108653035275,41.2726912320827
-31.9097177711112,31.5575736151005
-35.308168388005,35.2666246363834
-31.4881846382353,32.2040007761987
-35.1159657071329,35.5548695803495
-35.7777311707711,35.1494266114783
-40.7727786099676,40.5318933763786
-35.2470422638176,36.1031337518722
-40.5125781157078,40.9924450208968
-28.7119958434188,28.8213136795664
-31.6607860078699,31.3100799008247
-29.7709743083155,28.727237282597
-32.1141935238363,31.2660046482282
-31.2645909256336,31.8007356731802
-35.1775178197519,35.2404878485272
-32.6017330859349,31.6910147879855
-35.7782129386484,35.1870135003685
-28.8384664871457,29.8828122092985
-31.8291974970656,32.644341136502
-29.8201757465224,29.721591253424
-32.247814598941,32.571571299828
-31.3158272860837,32.2577483305896
-35.2494905766359,35.8422318140457
-32.6181993020747,32.1158791830665
-35.8337446697589,35.774044036097
-32.1025352904099,31.5070312989982
-35.9777947469074,35.1949838057319
-32.6756543279622,32.1365658113854
-36.240197551982,35.4754131021851
-35.4540382574754,35.1567344581525
-40.8996273518053,40.5073753733501
-36.201603345112,36.0340503836128
-41.2688350421574,40.9323594517387
-31.5093807279763,32.0494240032952
-35.1725891777228,35.8954637853352
-31.9850576932738,32.6074861396937
-35.3867312000419,36.1447810644129
-35.1806367215638,35.4042404679068
-40.4991560046133,40.8512247815097
-35.8823800944323,36.2452871268423
-40.8433285270086,41.2585742087551
-32.0422623477601,32.6482158967882
-35.410181638023,36.1828381009761
-31.5449241048652,32.0158316802886
-35.1843515020785,35.8897137797347
-35.9227305682538,36.2475187158348
-40.8760388742678,41.273815922083
-35.2073957122821,35.4018843676935
-40.5231204186799,40.8504727404528
-32.6603524479876,32.160819196977
-36.2621598079428,35.4916033592853
-32.0796279115904,31.4770315066205
-35.9953742907872,35.174496119859
-36.1959533918851,36.0258981133682
-41.285636818345,40.9360139717269
-35.4446285113309,35.1591365323307
-40.9130286748082,40.5018252353543
-35.9387398173802,35.9212310631506
-41.1892533692688,41.2639176059947
-35.7724863297568,35.944374277429
-41.1069072228018,41.2678134628188
-41.2736643382129,41.1645256434271
-49.8666202325004,49.8509382573198
-40.9760551810452,41.2193467308123
-49.6948114822626,49.8707856156687
-35.9326015956922,35.7443274785765
-41.1853375051759,40.9532579403567
-35.6555786286517,35.6893376765267
-41.0453384107136,40.9187836797404
-41.2622959116169,41.0767881828494
-49.8520981785769,49.6731342411307
-40.9113553322626,41.09244487463
-49.6477452461869,49.6702199490492
-31.5265067353161,32.2207796696569
-35.1221015478568,35.5654735587816
-31.9360326733969,31.5220084956979
-35.3062263848821,35.2437480729493
-35.2677009893642,36.0744096669099
-40.5223026437597,40.9757209792878
-35.7900689779396,35.1359679550541
-40.7756912165651,40.5090799045792
-32.2591519811496,32.6572826444303
-36.1285905383503,36.1245956555913
-32.5755236339604,31.8794877242754
-36.2693705822663,35.7658057869935
-35.5977482414751,36.2769789042238
-41.0117453426023,41.2548054912678
-36.073851585808,35.2979628606498
-41.2415437334992,40.7669537512509
-35.6959457317734,35.7217089436757
-41.0394739546414,40.9461250671786
-35.9564243511667,35.7135874273152
-41.1688769887114,40.9357849953078
-40.9364286495709,41.0763467466855
-49.6520446312872,49.6711282263678
-41.2774696860257,41.0844816422863
-49.8476494335434,49.6666899342021
-35.7456709886781,35.9762375181348
-41.1182060336629,41.2775273450832
-35.8884541441967,35.8789402278852
-41.1870787171799,41.2230673747253
-40.9563915349365,41.2057480786536
-49.6892592397893,49.8649828453217
-41.2364742218988,41.1658087667475
-49.8479857350088,49.8321810472074
-28.7137394950508,28.8215183692239
-31.6579880673477,31.3097431326657
-29.7721086974394,28.723804346803
-32.111083715183,31.2661346367455
-31.2665259546357,31.8012252155019
-35.1775692685684,35.2396949374814
-32.6000385725245,31.6882824941496
-35.7767584482145,35.1857596270253
-28.8442751492665,29.8787471006989
-31.8307600743645,32.6451652466176
-29.8207724340611,29.7214988084661
-32.2470706809119,32.5717708706431
-31.3193092174165,32.2536424206534
-35.2515442787104,35.84075015081
-32.6167878027734,32.1164312664819
-35.8332792822265,35.7736869104679
-32.1054340801262,31.5111169283122
-35.9752904615309,35.1986507086388
-32.6776175271219,32.138655612897
-36.2358306474544,35.4808571983097
-35.4536249282248,35.1596541759526
-40.8984747052353,40.5107179107096
-36.2019103725342,36.0349347178714
-41.2677179649175,40.9359176061009
-31.5116936554311,32.0482615856507
-35.1707962351378,35.8972603374929
-31.9871880499306,32.6085870049026
-35.3859921791792,36.1449289656893
-35.1810712037752,35.402255846706
-40.4987078414734,40.8521086246834
-35.8821720368848,36.2475847001993
-40.8430379729759,41.2603093711111
-29.8949536926361,29.7838675434894
-32.2908712676978,32.622219160772
-28.8766689688862,29.8561854569176
-31.8513636149142,32.6467348614019
-32.6691955956487,32.1452042375964
-35.8783152533456,35.8111727276609
-31.3480201179642,32.2627393642812
-35.2814646985439,35.8559640133311
-29.7557636065929,28.7633553857909
-32.1258084256083,31.2925771749972
-28.6972782209587,28.810742503203
-31.6732275251616,31.3080887826165
-32.6050678638755,31.7083364587163
-35.797011318672,35.212958107669
-31.2654539403169,31.8158137363463
-35.1941372715293,35.2545191006607
-32.6297281666178,31.9367323488724
-36.2762252492898,35.8135368503059
-32.2825209355546,32.6365247082353
-36.1170674261883,36.1258075538916
-36.1101999768425,35.3224137151391
-41.2587082680809,40.8045124265184
-35.6146327917766,36.3006496453968
-41.0151991140589,41.2765756670263
-31.910957196187,31.5599372953323
-35.3068516854243,35.2690307468904
-31.4915774951582,32.2064197926495
-35.1176377861626,35.5557685958006
-35.7791827253682,35.1507354013385
-40.7745779410704,40.5353099682583
-35.248443022833,36.1044765737668
-40.5151136529636,40.9947823610943
-31.5283437295484,32.2231720902553
-35.1210389043016,35.5674743012116
-31.9387192888725,31.5186907762686
-35.3067944320438,35.2450190574188
-35.270586097407,36.0822158546745
-40.5237144441376,40.9797300945033
-35.7899665702272,35.1346703678224
-40.7764949656117,40.5097951647976
-32.2626480357523,32.6555169543001
-36.129930550912,36.1276408747513
-32.5762370466058,31.879373206546
-36.2683987634375,35.7670138937541
-35.5988815288278,36.2788649528339
-41.0132389950027,41.257609826073
-36.0743024102626,35.2998859793258
-41.2419204132284,40.768560887732
-35.6976641145539,35.7235185316916
-41.0382467465398,40.9477630327316
-35.958376722269,35.7130091421219
-41.1678356058588,40.9381921812655
-40.9370998163282,41.0800457936261
-49.652135419547,49.6736941241354
-41.2774297859103,41.0840721120902
-49.8477609682732,49.6680884212359
-35.7477226644438,35.9752087174657
-41.1178568339795,41.2793345431656
-35.8896267342842,35.8791889939931
-41.1863112384748,41.2231425286128
-40.9565838925671,41.2052363318805
-49.6894981505709,49.8660716744724
-41.2367179854101,41.1674254856266
-49.8480679826401,49.8331714679375
-32.0484449431437,32.6478310620272
-35.4177006771715,36.1794503741237
-31.5447230025562,32.0162699276525
-35.1858376102433,35.8858866477231
-35.9250278941054,36.2390030291251
-40.8813021361971,41.268520415072
-35.2081437420285,35.3995577497808
-40.5253460119816,40.8469054251019
-32.6627150837851,32.1624534010999
-36.2636756900147,35.4902583322032
-32.0807087755912,31.4780266923248
-35.9981591825138,35.1739390378547
-36.200717458279,36.0214202944753
-41.289662178104,40.9328629180179
-35.4441065919684,35.1564689280885
-40.9149685485674,40.4996908503735
-35.9442197667127,35.9246888107006
-41.1950370488701,41.2644506619386
-35.7737679712643,35.9455883922757
-41.1078082936761,41.2677598264213
-41.2751024511564,41.1638525609528
-49.8712152713343,49.8517085419968
-40.9774467932072,41.2183853359918
-49.6972336467528,49.8705487857555
-35.9337182000308,35.7460576436834
-41.1850352297281,40.9538053913681
-35.6570296586277,35.6906593666313
-41.0469191811003,40.9189151173032
-41.264683347287,41.0760871751801
-49.8541763464767,49.6736823874051
-40.9113520819584,41.0918541339802
-49.6491833245456,49.6703018285515
-27.5774983801936,-80.9215807511534
-29.3857729739531,-86.9505344893727
-26.6827054717776,-80.7611401255511
-29.0165761956071,-86.8853332056866
-29.6905467013974,-87.4263573563078
-32.0149278409689,-95.1655012743582
-28.6357140183204,-87.2309482875976
-31.5640507373938,-95.0834662929639
-27.4148160217096,-81.7616515825449
-29.2731310800351,-88.0545773621812
-26.654517664452,-81.710163803105
-28.9584588413044,-88.0366308603952
-29.6193387431114,-87.7737707300128
-31.9638202295791,-95.6399988273288
-28.6237980359033,-87.6265628403799
-31.5380515485666,-95.5801519606008
-29.7347070463873,-87.9595067777978
-32.3584527302072,-95.6837886059541
-29.3346538082049,-87.2878737947015
-32.1850045801674,-95.3949336859659
-32.2501103209331,-96.1667703414916
-35.7160148061108,-106.510917890331
-31.799581331563,-95.2864971895348
-35.5091039150648,-106.110816369168
-29.0721742077488,-88.1929921609434
-31.6123565201346,-96.0420581073185
-28.8390974056137,-87.6327896077145
-31.5104900170825,-95.8021055064982
-31.958899111639,-96.2642559214308
-35.3733863392071,-106.670784815049
-31.5853455342431,-95.4358447426117
-35.2018465226025,-106.295385575115
-26.703491555451,-81.7043884073857
-29.0021293057859,-88.0512582775955
-27.4928767157185,-81.8284368544493
-29.3285174085722,-88.1111745909162
-28.6600464185474,-87.6543072789665
-31.583614502927,-95.6050717596289
-29.68947801618,-87.7953771529278
-32.0233667649112,-95.6736594489425
-26.6748939131399,-80.757497147871
-29.0360851472522,-86.8833261056797
-27.575724508782,-80.9188726654689
-29.4081020791479,-86.9540485857113
-28.6439727025677,-87.2592569965949
-31.5926777859185,-95.1003576219021
-29.7184060293629,-87.4164013747645
-32.0515631821475,-95.1735782941689
-29.3631963697171,-88.2938460216864
-32.1917029464804,-96.1779366061006
-29.6813241553795,-87.7457804583894
-32.3278146674165,-95.9460278726176
-31.7915244613296,-96.2643572542188
-35.5137466764022,-106.718623977229
-32.2660798692485,-95.5402384549927
-35.7258958251214,-106.393326766894
-28.7573640632994,-87.7602121267942
-31.5061521960321,-95.5172433432589
-29.2273571933861,-87.2967932863394
-31.706982686986,-95.3202689233243
-31.5249095820807,-96.0283620382318
-35.1971006216097,-106.411252642433
-32.066683669372,-95.3440666524833
-35.4397712232726,-106.103768080062
-29.2469692254241,-87.2830178140212
-31.7078801703947,-95.3082135021327
-28.7987950044968,-87.7659674756395
-31.5164407836358,-95.5206840748146
-32.0576713786118,-95.3396703809994
-35.4316537102076,-106.082970188343
-31.5520443824891,-95.9782696837096
-35.2051965501237,-106.380109907006
-29.6252623132223,-87.6838315874605
-32.3046084068134,-95.8944978178005
-29.3404670913314,-88.2834573720739
-32.1838748711018,-96.1614508778016
-32.2157439816537,-95.5132454267735
-35.6972320547671,-106.352518484075
-31.7843834539531,-96.2056483289992
-35.504965318622,-106.677018231726
-32.1580594340789,-96.0005561627157
-35.693697040644,-106.716825727364
-31.9151769621255,-95.9304518658574
-35.5827178395829,-106.688672460107
-35.733940574137,-106.890510067931
-40.8496502864236,-122.317527316515
-35.4917776716849,-106.798105089975
-40.7289220813062,-122.277216641532
-32.0102946479073,-96.0930306757244
-35.6281655418263,-106.915391568469
-31.9672360819478,-96.1508649716296
-35.6081472700604,-106.947706526748
-35.6608717187345,-106.931287355836
-40.8111980620897,-122.416174563587
-35.5131994596676,-106.900913928338
-40.7376686971503,-122.408717662409
-28.8789811833399,-87.6165109230556
-31.5388241924608,-95.8033808205987
-29.1337699241391,-88.2309714760315
-31.6487920315665,-96.0793194214435
-31.6051503098295,-95.4408397288186
-35.2283984699927,-106.293272888991
-32.0075931909168,-96.2420459000032
-35.4117021327598,-106.669426584852
-29.3073983946282,-87.2511559146626
-32.1899553161284,-95.364588535245
-29.7182192883832,-87.9390951037675
-32.3693083583754,-95.6684864913818
-31.7846514969628,-95.2818100221857
-35.5166004702251,-106.09266022322
-32.2538965068021,-96.117251849862
-35.7316098947178,-106.482455259303
-31.9949180822339,-96.1495290000968
-35.6163420147304,-106.95463865111
-32.0657276113238,-96.1398071298147
-35.648467608929,-106.958080356531
-35.5199309841549,-106.936346963522
-40.7457510131272,-122.427427112235
-35.707826730151,-106.924857300104
-40.8378364684649,-122.431301068473
-31.8689791533476,-95.8972245043177
-35.573474914269,-106.660783698942
-32.1342145268985,-95.9972387338247
-35.694739109884,-106.712702549603
-35.4568413966931,-106.81722278507
-40.7170670572296,-122.276590232848
-35.7339958519825,-106.859063569383
-40.8539712380453,-122.306391284149
-26.7111933843922,-81.7068371750834
-29.0119134736635,-88.0542267559165
-27.5156007931051,-81.8478755925575
-29.3442970114472,-88.1180043980583
-28.6657467654789,-87.6558869367028
-31.593584211329,-95.610545678697
-29.7084495178038,-87.8173676637357
-32.0398201789244,-95.6873873132416
-26.6773695503084,-80.7613601195436
-29.0381565288287,-86.8887060137944
-27.5825580311731,-80.9291272892113
-29.411855475228,-86.9634706247162
-28.6472431460971,-87.2626369554182
-31.5984770320795,-95.1069959592934
-29.729639125858,-87.4305621776615
-32.0611419621201,-95.1861195419119
-29.369625423818,-88.2980685021081
-32.1978693776164,-96.1848128342849
-29.691550774106,-87.7593803889528
-32.3334061949582,-95.9530153324719
-31.7949222013026,-96.2667768188535
-35.5193939294812,-106.725138408967
-32.2738724849226,-95.5572658121139
-35.7331675341688,-106.405320470747
-28.7581982532418,-87.7623516268582
-31.5052593140808,-95.5206478993559
-29.2304147459997,-87.3031548081964
-31.707297848091,-95.3269379693622
-31.526300681863,-96.0313224757064
-35.1990132058594,-106.41652010562
-32.0698946188419,-95.3547128493697
-35.4428324502974,-106.113506789893
-27.5780800722751,-80.9217852046786
-29.3860352502923,-86.9542742220777
-26.6801520822726,-80.7674300505302
-29.013858051802,-86.8913196883911
-29.6883553224757,-87.4285203737183
-32.012855282447,-95.1705550174612
-28.632087500471,-87.244500536606
-31.5607585708457,-95.0931503427001
-27.4116677685263,-81.7642068831093
-29.2677967289646,-88.0617127361448
-26.6520037497912,-81.717897254022
-28.9545071514612,-88.046926443318
-29.6167452754808,-87.7770384418829
-31.9597711380888,-95.6465497293914
-28.6182330427572,-87.6410246154477
-31.5332556860786,-95.5914422520273
-29.7371942034374,-87.9618124188984
-32.3599138638348,-95.6900284999317
-29.334600789874,-87.2948514300019
-32.1826915269358,-95.4010315861072
-32.2495809183021,-96.1690127421294
-35.7160590946903,-106.51639850432
-31.7990139889144,-95.2979972832147
-35.5081951043946,-106.119665616916
-29.0709883989549,-88.1944772048316
-31.6091569384405,-96.0462490085967
-28.8403424060303,-87.637446505795
-31.5092957223546,-95.8092596346369
-31.957936464447,-96.2668983438383
-35.3716617598028,-106.675623072548
-31.5836600752128,-95.4451687596741
-35.2003228050054,-106.303716346064
-28.8834240051831,-87.6150945471863
-31.5459909793129,-95.7995040030955
-29.1551646992135,-88.2383912588514
-31.6642293368233,-96.0761027430592
-31.6092265327188,-95.4389406434737
-35.2377272947554,-106.292168781541
-32.0296870329622,-96.24858626331
-35.4308094673626,-106.671852052975
-29.3108472105317,-87.2550459593444
-32.1956369018237,-95.3694354655621
-29.7316411212468,-87.9469402096724
-32.3789299107071,-95.6767424620858
-31.7876310461809,-95.2834079112224
-35.5245781082835,-106.096287880527
-32.2733446714694,-96.1204770971458
-35.7476208110732,-106.488841341302
-31.9983663620039,-96.1496788913441
-35.6208052746077,-106.954722628927
-32.076173591374,-96.1459293381279
-35.6556882739558,-106.957913424998
-35.5220772007314,-106.935551618257
-40.7507531496429,-122.428086782625
-35.7177326212424,-106.932683424573
-40.8473835404524,-122.435641693195
-31.8700063854784,-95.8991084159758
-35.574365333911,-106.663469933625
-32.1391641334993,-96.0023385412947
-35.6972928517149,-106.718023691612
-35.4577659602714,-106.818388830158
-40.7197511003364,-122.279313201611
-35.741192066768,-106.863992087286
-40.8601664655004,-122.312358318928
-29.2462231166823,-87.2844235514674
-31.7060938150471,-95.3135562860061
-28.7889026375038,-87.7703825104355
-31.5091348380755,-95.5286461162555
-32.0551077596998,-95.3422152674787
-35.4264855576677,-106.087865229571
-31.5388210586499,-95.9902911170967
-35.194035130613,-106.389371162576
-29.6209177307165,-87.6823890011089
-32.296057940542,-95.895408965821
-29.3277241396627,-88.2848824133353
-32.1724319934011,-96.1632575907788
-32.2126967285276,-95.5140599992578
-35.6892927175591,-106.354812643641
-31.7671952061975,-96.2180343622931
-35.4904882861108,-106.683424974206
-32.1590824343529,-96.0013163436353
-35.6945369335676,-106.720506599984
-31.9125080234545,-95.9339626173473
-35.580241822176,-106.693412246506
-35.7334643830827,-106.891586897802
-40.8487465571705,-122.320486739899
-35.4875323975583,-106.805758385428
-40.725250724291,-122.283310137968
-32.0085989486649,-96.09227520523
-35.6239852416096,-106.916065009532
-31.963389182621,-96.1520499046379
-35.6036306477798,-106.950110143992
-35.6599749727961,-106.931777736792
-40.8080253663654,-122.417478009368
-35.506622409958,-106.9075078689
-40.7317890526886,-122.413006662052
-29.8787471006989,-28.8442751492665
-32.2536424206534,-31.3193092174165
-28.8215183692239,-28.7137394950508
-31.8012252155019,-31.2665259546357
-32.6451652466176,-31.8307600743645
-35.84075015081,-35.2515442787104
-31.3097431326657,-31.6579880673477
-35.2396949374814,-35.1775692685684
-29.7214988084661,-29.8207724340611
-32.1164312664819,-32.6167878027734
-28.723804346803,-29.7721086974394
-31.6882824941496,-32.6000385725245
-32.5717708706431,-32.2470706809119
-35.7736869104679,-35.8332792822265
-31.2661346367455,-32.111083715183
-35.1857596270253,-35.7767584482145
-32.6555169543001,-32.2626480357523
-36.2788649528339,-35.5988815288278
-32.2231720902553,-31.5283437295484
-36.0822158546745,-35.270586097407
-36.1276408747513,-36.129930550912
-41.257609826073,-41.0132389950027
-35.5674743012116,-35.1210389043016
-40.9797300945033,-40.5237144441376
-31.879373206546,-32.5762370466058
-35.2998859793258,-36.0743024102626
-31.5186907762686,-31.9387192888725
-35.1346703678224,-35.7899665702272
-35.7670138937541,-36.2683987634375
-40.768560887732,-41.2419204132284
-35.2450190574188,-35.3067944320438
-40.5097951647976,-40.7764949656117
-28.7606723743218,-29.751960563484
-31.7086893845115,-32.5995227240074
-29.7771070544026,-29.8799775460231
-32.1442765258333,-32.6616253331542
-31.2911194064556,-32.1232532056324
-35.2117844912592,-35.7908384263412
-32.6203699819315,-32.2759312061166
-35.8094785566356,-35.8671758291956
-28.8084970952391,-28.6935738928841
-31.8166950009369,-31.2635286055582
-29.8561866243292,-28.8729138016638
-32.2647996925864,-31.344419279206
-31.3071053379055,-31.6690265755545
-35.2541717277023,-35.1893212773149
-32.6478922729279,-31.8448024423416
-35.856662334387,-35.2744408444645
-32.160819196977,-32.6603524479876
-36.0258981133682,-36.1959533918851
-32.6482158967882,-32.0422623477601
-36.2475187158348,-35.9227305682538
-35.4916033592853,-36.2621598079428
-40.9360139717269,-41.285636818345
-36.1828381009761,-35.410181638023
-41.273815922083,-40.8760388742678
-31.4770315066205,-32.0796279115904
-35.1591365323307,-35.4446285113309
-32.0158316802886,-31.5449241048652
-35.4018843676935,-35.2073957122821
-35.174496119859,-35.9953742907872
-40.5018252353543,-40.9130286748082
-35.8897137797347,-35.1843515020785
-40.8504727404528,-40.5231204186799
-32.0482615856507,-31.5116936554311
-35.402255846706,-35.1810712037752
-31.5111169283122,-32.1054340801262
-35.1596541759526,-35.4536249282248
-35.8972603374929,-35.1707962351378
-40.8521086246834,-40.4987078414734
-35.1986507086388,-35.9752904615309
-40.5107179107096,-40.8984747052353
-32.6085870049026,-31.9871880499306
-36.2475847001993,-35.8821720368848
-32.138655612897,-32.6776175271219
-36.0349347178714,-36.2019103725342
-36.1449289656893,-35.3859921791792
-41.2603093711111,-40.8430379729759
-35.4808571983097,-36.2358306474544
-40.9359176061009,-41.2677179649175
-35.9752087174657,-35.7477226644438
-41.2052363318805,-40.9565838925671
-35.7235185316916,-35.6976641145539
-41.0800457936261,-40.9370998163282
-41.2793345431656,-41.1178568339795
-49.8660716744724,-49.6894981505709
-40.9477630327316,-41.0382467465398
-49.6736941241354,-49.652135419547
-35.8791889939931,-35.8896267342842
-41.1674254856266,-41.2367179854101
-35.7130091421219,-35.958376722269
-41.0840721120902,-41.2774297859103
-41.2231425286128,-41.1863112384748
-49.8331714679375,-49.8480679826401
-40.9381921812655,-41.1678356058588
-49.6680884212359,-49.8477609682732
-31.5575736151005,-31.9097177711112
-35.1494266114783,-35.7777311707711
-31.9273833109206,-32.6195086207564
-35.3167773166807,-36.1072901006035
-35.2666246363834,-35.308168388005
-40.5318933763786,-40.7727786099676
-35.8073814793693,-36.2680171679696
-40.7978500043326,-41.2526260225367
-32.2040007761987,-31.4881846382353
-36.1031337518722,-35.2470422638176
-32.6333186811574,-32.2787736254842
-36.2999840529248,-35.6112658643643
-35.5548695803495,-35.1159657071329
-40.9924450208968,-40.5125781157078
-36.1210468197877,-36.1152583498231
-41.2726912320827,-41.0108653035275
-35.7443274785765,-35.9326015956922
-41.0767881828494,-41.2622959116169
-35.9212310631506,-35.9387398173802
-41.1645256434271,-41.2736643382129
-40.9532579403567,-41.1853375051759
-49.6731342411307,-49.8520981785769
-41.2639176059947,-41.1892533692688
-49.8509382573198,-49.8666202325004
-35.6893376765267,-35.6555786286517
-41.09244487463,-40.9113553322626
-35.944374277429,-35.7724863297568
-41.2193467308123,-40.9760551810452
-40.9187836797404,-41.0453384107136
-49.6702199490492,-49.6477452461869
-41.2678134628188,-41.1069072228018
-49.8707856156687,-49.6948114822626
-28.7633553857909,-29.7557636065929
-31.7083364587163,-32.6050678638755
-29.7838675434894,-29.8949536926361
-32.1452042375964,-32.6691955956487
-31.2925771749972,-32.1258084256083
-35.212958107669,-35.797011318672
-32.622219160772,-32.2908712676978
-35.8111727276609,-35.8783152533456
-28.810742503203,-28.6972782209587
-31.8158137363463,-31.2654539403169
-29.8561854569176,-28.8766689688862
-32.2627393642812,-31.3480201179642
-31.3080887826165,-31.6732275251616
-35.2545191006607,-35.1941372715293
-32.6467348614019,-31.8513636149142
-35.8559640133311,-35.2814646985439
-32.1624534010999,-32.6627150837851
-36.0214202944753,-36.200717458279
-32.6478310620272,-32.0484449431437
-36.2390030291251,-35.9250278941054
-35.4902583322032,-36.2636756900147
-40.9328629180179,-41.289662178104
-36.1794503741237,-35.4177006771715
-41.268520415072,-40.8813021361971
-31.4780266923248,-32.0807087755912
-35.1564689280885,-35.4441065919684
-32.0162699276525,-31.5447230025562
-35.3995577497808,-35.2081437420285
-35.1739390378547,-35.9981591825138
-40.4996908503735,-40.9149685485674
-35.8858866477231,-35.1858376102433
-40.8469054251019,-40.5253460119816
-29.8828122092985,-28.8384664871457
-32.2577483305896,-31.3158272860837
-28.8213136795664,-28.7119958434188
-31.8007356731802,-31.2645909256336
-32.644341136502,-31.8291974970656
-35.8422318140457,-35.2494905766359
-31.3100799008247,-31.6607860078699
-35.2404878485272,-35.1775178197519
-29.721591253424,-29.8201757465224
-32.1158791830665,-32.6181993020747
-28.727237282597,-29.7709743083155
-31.6910147879855,-32.6017330859349
-32.571571299828,-32.247814598941
-35.774044036097,-35.8337446697589
-31.2660046482282,-32.1141935238363
-35.1870135003685,-35.7782129386484
-32.6572826444303,-32.2591519811496
-36.2769789042238,-35.5977482414751
-32.2207796696569,-31.5265067353161
-36.0744096669099,-35.2677009893642
-36.1245956555913,-36.1285905383503
-41.2548054912678,-41.0117453426023
-35.5654735587816,-35.1221015478568
-40.9757209792878,-40.5223026437597
-31.8794877242754,-32.5755236339604
-35.2979628606498,-36.073851585808
-31.5220084956979,-31.9360326733969
-35.1359679550541,-35.7900689779396
-35.7658057869935,-36.2693705822663
-40.7669537512509,-41.2415437334992
-35.2437480729493,-35.3062263848821
-40.5090799045792,-40.7756912165651
-31.5599372953323,-31.910957196187
-35.1507354013385,-35.7791827253682
-31.9367323488724,-32.6297281666178
-35.3224137151391,-36.1101999768425
-35.2690307468904,-35.3068516854243
-40.5353099682583,-40.7745779410704
-35.8135368503059,-36.2762252492898
-40.8045124265184,-41.2587082680809
-32.2064197926495,-31.4915774951582
-36.1044765737668,-35.248443022833
-32.6365247082353,-32.2825209355546
-36.3006496453968,-35.6146327917766
-35.5557685958006,-35.1176377861626
-40.9947823610943,-40.5151136529636
-36.1258075538916,-36.1170674261883
-41.2765756670263,-41.0151991140589
-35.7460576436834,-35.9337182000308
-41.0760871751801,-41.264683347287
-35.9246888107006,-35.9442197667127
-41.1638525609528,-41.2751024511564
-40.9538053913681,-41.1850352297281
-49.6736823874051,-49.8541763464767
-41.2644506619386,-41.1950370488701
-49.8517085419968,-49.8712152713343
-35.6906593666313,-35.6570296586277
-41.0918541339802,-40.9113520819584
-35.9455883922757,-35.7737679712643
-41.2183853359918,-40.9774467932072
-40.9189151173032,-41.0469191811003
-49.6703018285515,-49.6491833245456
-41.2677598264213,-41.1078082936761
-49.8705487857555,-49.6972336467528
-32.0494240032952,-31.5093807279763
-35.4042404679068,-35.1806367215638
-31.5070312989982,-32.1025352904099
-35.1567344581525,-35.4540382574754
-35.8954637853352,-35.1725891777228
-40.8512247815097,-40.4991560046133
-35.1949838057319,-35.9777947469074
-40.5073753733501,-40.8996273518053
-32.6074861396937,-31.9850576932738
-36.2452871268423,-35.8823800944323
-32.1365658113854,-32.6756543279622
-36.0340503836128,-36.201603345112
-36.1447810644129,-35.3867312000419
-41.2585742087551,-40.8433285270086
-35.4754131021851,-36.240197551982
-40.9323594517387,-41.2688350421574
-35.9762375181348,-35.7456709886781
-41.2057480786536,-40.9563915349365
-35.7217089436757,-35.6959457317734
-41.0763467466855,-40.9364286495709
-41.2775273450832,-41.1182060336629
-49.8649828453217,-49.6892592397893
-40.9461250671786,-41.0394739546414
-49.6711282263678,-49.6520446312872
-35.8789402278852,-35.8884541441967
-41.1658087667475,-41.2364742218988
-35.7135874273152,-35.9564243511667
-41.0844816422863,-41.2774696860257
-41.2230673747253,-41.1870787171799
-49.8321810472074,-49.8479857350088
-40.9357849953078,-41.1688769887114
-49.6666899342021,-49.8476494335434
75.6178930885273,76.3160406455249
80.8389240367955,81.3901960451769
76.2890282459068,76.3490176894571
81.1092488147939,81.401873656414
80.5056158001953,81.0558871623369
86.8919445709792,87.2325056474043
81.3749919090212,81.1909193101963
87.2523530974755,87.2877571751107
75.5917148386482,75.5206209118403
80.826291224901,80.4809199311773
76.3946490430295,75.7147184742808
81.1529484948688,80.5597800973592
80.4954419443606,80.7345374055417
86.8869676227864,86.8562753124443
81.4195804490292,80.9370488328265
87.271554986907,86.940516548532
80.8224075729641,81.0827011681682
87.0495898796522,87.400903787513
81.0438600447036,81.4788832696319
87.1430805984114,87.5629797034463
87.0737871808137,87.1364001152374
95.0111425061649,95.1527309755387
87.4196518670053,87.7423841602345
95.1637308257965,95.4120344517649
81.2383290581402,80.8160154634423
87.5976340290633,87.1383514398303
81.6086389418289,81.3952394765013
87.757653473636,87.3804909024002
87.2494163760564,87.0279386556991
95.2509076705059,95.0433967078907
87.6597275872202,87.7123917065077
95.4336343355904,95.3385314949116
76.4116764778978,75.7404553403413
81.1889107041795,80.5807864320309
75.5930079630482,75.5108879647255
80.8576356364648,80.4827486442728
81.4700228815209,80.978129698822
87.3218181174322,86.9861062120004
80.5020604778977,80.7573524663566
86.9198415788426,86.8877011831003
76.3960367765935,76.47988864232
81.1740994094142,81.5076803075652
75.6423721386423,76.343682129161
80.8691632703704,81.4477485437112
81.4711043270457,81.2810941987566
87.3239722519255,87.3735132717808
80.5268502512364,81.0940188650717
86.9315023990516,87.2889065251389
81.1460235616302,80.8479573042327
87.1936275391738,87.0578448120984
80.752748463582,81.1287722467385
87.0310658046274,87.1697250520734
87.4828948638691,87.1072850961494
95.1990000548811,95.0456338967251
87.0420229134673,87.5504160701405
95.0110485094603,95.230857950577
81.5772926398235,81.217583504661
87.753434540417,87.5819058626578
81.2967052952512,81.653464679821
87.640217515778,87.761591439725
87.6691094792341,87.2663117084244
95.4488115876092,95.2777733583557
87.2744698703346,87.7730564338185
95.2817506894151,95.4918840985185
81.3003925749912,81.6189027816456
87.6573442855236,87.7077699599967
81.5163766802655,81.110181287252
87.7434918229822,87.4922927436307
87.28463527788,87.7244976797676
95.2877122200004,95.4370397689159
87.6108844492177,87.1940777921884
95.4250873836759,95.2050290675531
80.7896895065709,81.1539789938486
87.0377836611716,87.1870473022252
81.1475607839569,80.8286995069748
87.1869344250929,87.0499853359991
87.0730924349953,87.5275731269944
95.0210095761873,95.2087335687915
87.4592362752662,87.0769220697729
95.1863347921688,95.0124184575373
87.5855611122969,87.7121054580328
95.5909420612151,95.6431943028614
87.6117105436305,87.6064849992864
95.6012890696931,95.5934134465605
95.4788231582657,95.6102570736673
106.131847089015,106.193872426767
95.5861512751631,95.6000204816833
106.181294552696,106.185086163606
87.527575074796,87.5117216675192
95.5455723584528,95.4610388885351
87.7168069239917,87.615914135889
95.6304472390086,95.5045765472126
95.4566616687505,95.5231310684466
106.114673170584,106.110489625565
95.6360639350365,95.6061708442482
106.199285667928,106.145818434527
81.6313179763699,81.3918157354751
87.8033872948635,87.3678010854661
81.2239177140145,80.7626272194414
87.6296969683214,87.0994762649722
87.7058489846653,87.7061918624182
95.4831282311088,95.3370715347133
87.2366607951115,87.006079886588
95.2758864580058,95.0271217241181
81.1393549636464,81.5669316540206
87.2014066770206,87.6329873308604
80.8436467641699,81.0850595814558
87.0759118209048,87.4277476866595
87.5055439168421,87.7793862721884
95.2290804378112,95.4504491025511
87.0829734036371,87.1392884247561
95.0426760393081,95.1671562626141
87.7241267860973,87.6162249552433
95.6523577838971,95.4916713017477
87.4844278765884,87.4556195677752
95.5470448087506,95.4165246144715
95.6649786561453,95.6043904532475
106.221690789156,106.147464477815
95.4157681658488,95.5119040399822
106.106769985126,106.097980758025
87.6802575283808,87.6914628024686
95.6226022452075,95.6634234828322
87.5865839821531,87.7244766658929
95.5828548922779,95.6743171395159
95.651248323908,95.6391070331032
106.215209621214,106.228052315678
95.4656876835372,95.6303437424752
106.130504485584,106.217915762609
76.4177455220877,75.7267347131669
81.1948738623409,80.5696914672854
75.5929833106235,75.5066941039519
80.860820751973,80.4763499881095
81.4749965076355,80.9548022489452
87.324306756524,86.9662002166267
80.5000128992886,80.750843713027
86.9194110922203,86.8757374731767
76.3821084332332,76.4403602156181
81.1645902753634,81.4795266053464
75.6334457370984,76.3310461206926
80.8608881966854,81.4284143158948
81.4668157902982,81.2434967862688
87.3180973059065,87.3437032557408
80.5209888315508,81.0847660212091
86.9252286728616,87.2709665193375
81.1537295486614,80.8426007280751
87.2008388176961,87.0533494279262
80.753240624282,81.1268586592029
87.0351955007265,87.1673917785065
87.4943410290531,87.0949820885324
95.2073061214913,95.034173109598
87.0418487612559,87.5452070176158
95.0141363279666,95.2229923169697
81.5803936688611,81.1927359549789
87.7604375748461,87.5605769583532
81.292626285533,81.6403058579528
87.6410185840936,87.7419419228841
87.677579903914,87.2427896401944
95.4553799905351,95.2565470509805
87.2731003818301,87.7639883497238
95.2829237307219,95.4761170523694
75.6259640584333,76.3210245544691
80.8458783498925,81.3934144890638
76.2916448509583,76.3500549151041
81.1145919134658,81.4036737221205
80.5176658107709,81.0572345464125
86.9019941269256,87.23449743896
81.3788578743307,81.1901025216171
87.2590205999518,87.2884817886405
75.6053556462665,75.5213872048189
80.8399407493903,80.4804975621883
76.3995803568659,75.7149567937309
81.1609579521018,80.5585507125101
80.5087102187663,80.7337220341753
86.8993606368996,86.8562483281325
81.4258465578998,80.9359521474308
87.2800632565415,86.939917539159
80.8290936664045,81.0843367918502
87.0555825698412,87.4014524050489
81.0450459987712,81.4787462744556
87.1471852472341,87.5634035981132
87.0855247695541,87.1343096097123
95.0207242324884,95.150480298976
87.4218235252836,87.7393966353977
95.1690764042282,95.4093884991728
81.2516613699855,80.8089393844488
87.6138463824003,87.1300463572488
81.6115577111581,81.3888008340825
87.765973610403,87.3702033513579
87.2629312100256,87.0208220340278
95.2641337078357,95.0361699754801
87.6641763146755,87.7072711887216
95.4413900040189,95.3312257403466
81.6309543491135,81.3755942963139
87.8052557930857,87.3545398549097
81.2235804821131,80.7585362493182
87.6308915727102,87.0923455897131
87.7013033029101,87.6856697344737
95.4793564608168,95.3189609349778
87.234652230357,87.0025254366523
95.2731230044063,95.0178019072073
81.1192966917698,81.5396253042413
87.1849585090516,87.6158877077248
80.8355486473653,81.0800994910282
87.0650918897414,87.4186221429907
87.4922851986887,87.7516760410143
95.2158354454833,95.4289567633181
87.0769749967216,87.136077183873
95.0335226998787,95.1568845234861
87.7270223416848,87.609833728319
95.6561100166052,95.4867428473924
87.4845039099052,87.4542749921134
95.5492048179125,95.4143610003107
95.6681263109275,95.5942486307374
106.223958197163,106.138270189008
95.4149087732883,95.509811172432
106.107021231509,106.09326046814
87.6745242532707,87.6753058710966
95.6186370678586,95.6513156859445
87.5820878175103,87.7193601821869
95.5785392698076,95.665373579772
95.650172768036,95.6227195799999
106.212651085837,106.213942276764
95.46282692236,95.627211150255
106.127096228341,106.209939906702
81.3075988931255,81.631994900491
87.6618601264585,87.7186826642809
81.5176478636741,81.1136581944514
87.7462968793858,87.4985241486741
87.2967298173284,87.7349795722608
95.2969135048112,95.4474932775424
87.6129694986718,87.1951305934197
95.430028768438,95.2102495161456
80.8063560935269,81.1632240753918
87.0524392201131,87.1913226817316
81.1528228313774,80.8293095786284
87.1952143066174,87.0509300829584
87.0883920692633,87.5366884016459
95.0347070626121,95.2160965872984
87.4643389585992,87.0764053167164
95.1945848342705,95.0150401413827
87.5892932903993,87.7172624562301
95.5933442215565,95.6473019760199
87.6117684828733,87.6077239195389
95.6025835512705,95.5959418586996
95.4859439574505,95.613632760743
106.137037612385,106.197158297069
95.5863559965559,95.5992544607603
106.183333892572,106.186086001051
87.5364201757226,87.5122722639574
95.554816270596,95.4592274677374
87.7187091179197,87.6137517875761
95.6348052593303,95.5008972745772
95.4654096427331,95.5239682990259
106.122801893937,106.110434037275
95.6381470103625,95.6039525214881
106.203358820036,106.143806661017
80.8096429556594,27.4859324758388
87.3032077340792,29.6560026515579
81.6873355630272,27.4932844330161
87.6675477292623,29.6565757640014
86.9002834452657,29.268185441887
95.111860352129,31.9633090125199
88.0248757544062,29.3681055372213
95.5970485964244,32.0037948560364
80.8630597783012,26.590216652924
87.3591200841606,28.5989338996971
81.807464163212,26.7401946214175
87.7555550797085,28.6592017031943
86.9246359847563,28.8986944077981
95.1385026264374,31.5123380469076
88.0780332777637,29.0585923430587
95.6382991922582,31.5787522088828
87.2803550913223,29.1595816503962
95.3047840585205,31.9834926718023
87.6015460494988,29.5980716281312
95.4447652901595,32.1678947584275
95.3539239106224,31.630399663395
106.087380723779,35.3769002865724
95.8016459147459,32.3098133006485
106.294796702867,35.6798721878612
87.8731814354036,28.8049913312
96.0638481376381,31.5997310624842
88.2565518984167,29.423617503458
96.2358710517265,31.8651034368617
95.6155397372178,31.4796653366254
106.440687093495,35.2061830714357
96.0919886824871,32.23799053928
106.664034512451,35.5467135670438
81.7854392322872,26.8040314435861
87.7695062183138,28.7143320572027
80.8672868418519,26.5872134551147
87.3877313684428,28.6195073833752
88.0817166466055,29.1184851368612
95.6524357712324,31.643049885778
86.9242020742251,28.9230425566383
95.1533276911714,31.55320472882
81.7430279427348,27.5978075006746
87.6798894982678,29.7396346172535
80.8140669757111,27.4965152348372
87.2928655621419,29.694149977243
88.0705624134711,29.4494464985694
95.6214915280225,32.0834426807087
86.9062021236781,29.2981755457353
95.1185879167149,32.0128996728349
87.6940898851076,28.8730962039924
95.5090810641454,31.5714262363435
87.2504356865277,29.2137371185933
95.3176796543436,31.7121527838549
95.8809913100302,31.565985130503
106.342051308941,35.2294118383344
95.3069939297,32.1093193063559
106.081145870581,35.4681463398269
88.2554472978962,29.2339368580602
96.2122167425779,32.106079217437
87.8277276039401,29.7426466634116
96.0286742468793,32.3230733515349
96.1322725225955,31.7245038337983
106.673600801192,35.4750847768188
95.5630765043538,32.3389469740697
106.414836488953,35.747897900433
87.8436172909197,29.7466731169161
96.0870280713824,32.3067409601298
88.2374304594326,29.1562975353164
96.2555093234356,32.0488231104103
95.5797874948117,32.3197860253142
106.450486004933,35.7195218467474
96.1126454933678,31.6717140383224
106.692557318359,35.4228513903789
87.2782986254158,29.2371017019708
95.3208922362708,31.7160129780013
87.7232427768683,28.8277172327303
95.5155936729558,31.5376961667283
95.3374351896779,32.0988215022413
106.102578735332,35.4500109326695
95.8913629028368,31.5310057119261
106.356436056645,35.1907705391514
95.9601769728845,32.1441355700541
106.860082284192,35.7396488820056
96.0998197540478,32.0185492248375
106.92389368348,35.6779095076379
106.694712253733,35.6614183178104
122.29976288911,40.8377414300014
106.913268862934,35.6335426233147
122.410602263132,40.8188446106298
95.9599515536543,31.8917827116913
106.83197506322,35.4855676592907
96.1552733386935,31.9850959421854
106.925369659964,35.5255906428166
106.699650360418,35.5468644778142
122.292414556622,40.7124496208184
106.944015985021,35.6196376673215
122.418661526003,40.7445687395096
88.2613036392027,29.4620936431723
96.2927754867478,31.8911429865707
87.8826134112973,28.7718273399674
96.1259663808337,31.5880262587106
96.1102772849431,32.2610067143244
106.707348200752,35.5736317836796
95.6174219175819,31.4740703003805
106.478805603113,35.2107470690938
87.6597447066807,29.6746869038661
95.4691443155588,32.2244679716365
87.3019590484884,29.1480067431977
95.312275737128,31.9947391200402
95.8534018077663,32.3531562775983
106.336156365936,35.7238323127053
95.3701119047905,31.6348403186547
106.112253103212,35.3934832025162
96.1452660661711,32.019037396594
106.955717291318,35.5454813118804
95.9404924829658,31.8475842543782
106.860466118142,35.4615325026147
106.947461840213,35.6346265869833
122.433406210862,40.7634016086146
106.674809358487,35.5377953835053
122.295688657312,40.7078381366701
96.133629716124,32.0869799764747
106.905568138945,35.7262998023031
95.9647958833053,32.1262803143779
106.828139214504,35.7409733218286
106.948404355431,35.6677818119054
122.41763868024,40.8547322708516
106.692202754773,35.665484530885
122.288643316163,40.8472321871016
81.7932159084619,26.802144852511
87.7766328230749,28.7126317870808
80.8673716825225,26.5844310216932
87.3913704667424,28.6182515781133
88.095944373407,29.1124693152783
95.6634190903504,31.6363580613774
86.9258653208439,28.9179957542856
95.1586428403624,31.5474996865307
81.7511316686555,27.5773551543634
87.6938661068836,29.7243649344187
80.8159622683587,27.4871879926994
87.3029607319405,29.6812956548487
88.0856578870968,29.4328050865207
95.6347550668703,32.0685997606299
86.9084915545949,29.2913706835155
95.126089320789,32.0018208533436
87.6991682949464,28.8761658029326
95.5144449178449,31.5732723455529
87.2511657765087,29.2122435692338
95.3213380952594,31.7127611529983
95.8945458962372,31.568850784798
106.354163833359,35.2303439024925
95.3109013328288,32.1053444318487
106.08870421336,35.4660456944982
88.2711852386431,29.2298495695242
96.2398216607294,32.1037029638601
87.8338424023997,29.7370619114578
96.0477021145412,32.316094870699
96.1506657038088,31.7220767995759
106.695153114125,35.4723567244119
95.5708349165245,32.3342831161982
106.429695800269,35.7423320575149
80.8093538369539,27.490808271284
87.3035229292393,29.6592876354358
81.6890681601496,27.4955633827334
87.6698699576991,29.658970215753
86.902217492779,29.272789620867
95.1139319346959,31.9689607081258
88.0291930999174,29.3703294795027
95.6005269056008,32.0083650136629
80.8671388115601,26.5999380076724
87.3647538172928,28.6102710631104
81.8080240476426,26.752202421591
87.7565422334979,28.6712707716737
86.9271333835873,28.9051518950502
95.1421920235265,31.5215276107319
88.0846823189113,29.0648977360103
95.6423959044475,31.5879318994758
87.2809551818725,29.1645173638966
95.3063845131776,31.986299326207
87.6032870092415,29.5981871595032
95.4478045296694,32.1691777029028
95.3595154653567,31.6366512121962
106.093613005422,35.3823537110915
95.8073537312982,32.3087475354098
106.301435754356,35.6818651155534
87.8845821847447,28.8139813737295
96.0848349148552,31.6100138143297
88.2628942442109,29.4290865455882
96.2497557160818,31.8712228725673
95.6247444761842,31.4868729433865
106.45487920549,35.2147666290141
96.1028815309955,32.2399544876015
106.676997567076,35.5516039367915
88.2655101996818,29.4579638793713
96.2976113681011,31.8883156209711
87.8823629676637,28.7689732972204
96.1279456391526,31.5865308635464
96.1169721193798,32.2545659929436
106.71277460704,35.5667204937194
95.6178513822542,31.4707991814347
106.480794326921,35.206065753495
87.6584865334071,29.6563343655833
95.4710036149571,32.2110227080381
87.3009813417171,29.141460737881
95.3148018797012,31.9849176173684
95.8589070095045,32.3381483228959
106.339787884719,35.7100564085104
95.3688595561338,31.631206040413
106.113400590601,35.3848706582816
96.1480601182971,32.0193006268586
106.958970506957,35.546015077613
95.9400607520896,31.8464089280567
106.861873906429,35.4618847627541
106.954585147927,35.6345562108453
122.439551568642,40.7624457582269
106.675468620481,35.5354483156308
122.298179887474,40.7060332832386
96.1379704854967,32.0798472226026
106.915037189393,35.7209052959363
95.9656699177606,32.1221511683954
106.834511671805,35.7347781233364
106.957188794133,35.6625408733646
122.426670119203,40.8491130794404
106.693601518695,35.6626581755938
122.293387695191,40.8420251699231
87.8426189315085,29.752353684512
96.0852742681126,32.3107672383679
88.2379836384209,29.1593435223045
96.2559243658755,32.051368191756
95.5800807389325,32.325067485601
106.450369347744,35.7256958505084
96.1141102251188,31.6737078747436
106.693689296024,35.4270242211816
87.2822264255489,29.2484269438175
95.3243252594694,31.7257154052346
87.7241537772293,28.8352631776612
95.5153602269559,31.5463166747931
95.3386078520666,32.1071485168057
106.104560073021,35.4592686191444
95.8958325374699,31.5341198101819
106.358749774401,35.1977437361395
95.9594486093927,32.147444273441
106.859240541497,35.7413478178712
96.1003646934717,32.0191234998991
106.924699728215,35.6785484862895
106.696026195564,35.6652142535634
122.30099172673,40.8412458414029
106.915207414211,35.6327967242665
122.412763546523,40.8198027769305
95.9643504647069,31.8982460766555
106.840063436416,35.4918653344567
96.1578877149258,31.98871696394
106.929894184119,35.5296712700264
106.702503750388,35.5519677252751
122.297729616314,40.718360102976
106.949479409848,35.6202363611575
122.424090376802,40.7475957567366
75.5108879647255,-75.5930079630482
80.7573524663566,-80.5020604778977
76.343682129161,-75.6423721386423
81.0940188650717,-80.5268502512364
80.4827486442728,-80.8576356364648
86.8877011831003,-86.9198415788426
81.4477485437112,-80.8691632703704
87.2889065251389,-86.9315023990516
75.7404553403413,-76.4116764778978
80.978129698822,-81.4700228815209
76.47988864232,-76.3960367765935
81.2810941987566,-81.4711043270457
80.5807864320309,-81.1889107041795
86.9861062120004,-87.3218181174322
81.5076803075652,-81.1740994094142
87.3735132717808,-87.3239722519255
80.7626272194414,-81.2239177140145
87.006079886588,-87.2366607951115
81.0850595814558,-80.8436467641699
87.1392884247561,-87.0829734036371
87.0994762649722,-87.6296969683214
95.0271217241181,-95.2758864580058
87.4277476866595,-87.0759118209048
95.1671562626141,-95.0426760393081
81.3918157354751,-81.6313179763699
87.7061918624182,-87.7058489846653
81.5669316540206,-81.1393549636464
87.7793862721884,-87.5055439168421
87.3678010854661,-87.8033872948635
95.3370715347133,-95.4831282311088
87.6329873308604,-87.2014066770206
95.4504491025511,-95.2290804378112
76.3500549151041,-76.2916448509583
81.1901025216171,-81.3788578743307
75.7149567937309,-76.3995803568659
80.9359521474308,-81.4258465578998
81.4036737221205,-81.1145919134658
87.2884817886405,-87.2590205999518
80.5585507125101,-81.1609579521018
86.939917539159,-87.2800632565415
76.3210245544691,-75.6259640584333
81.0572345464125,-80.5176658107709
75.5213872048189,-75.6053556462665
80.7337220341753,-80.5087102187663
81.3934144890638,-80.8458783498925
87.23449743896,-86.9019941269256
80.4804975621883,-80.8399407493903
86.8562483281325,-86.8993606368996
81.1136581944514,-81.5176478636741
87.1951305934197,-87.6129694986718
80.8293095786284,-81.1528228313774
87.0764053167164,-87.4643389585992
87.4985241486741,-87.7462968793858
95.2102495161456,-95.430028768438
87.0509300829584,-87.1952143066174
95.0150401413827,-95.1945848342705
81.631994900491,-81.3075988931255
87.7349795722608,-87.2967298173284
81.1632240753918,-80.8063560935269
87.5366884016459,-87.0883920692633
87.7186826642809,-87.6618601264585
95.4474932775424,-95.2969135048112
87.1913226817316,-87.0524392201131
95.2160965872984,-95.0347070626121
81.1287722467385,-80.752748463582
87.5504160701405,-87.0420229134673
81.653464679821,-81.2967052952512
87.7730564338185,-87.2744698703346
87.1697250520734,-87.0310658046274
95.230857950577,-95.0110485094603
87.761591439725,-87.640217515778
95.4918840985185,-95.2817506894151
80.8479573042327,-81.1460235616302
87.1072850961494,-87.4828948638691
81.217583504661,-81.5772926398235
87.2663117084244,-87.6691094792341
87.0578448120984,-87.1936275391738
95.0456338967251,-95.1990000548811
87.5819058626578,-87.753434540417
95.2777733583557,-95.4488115876092
87.4556195677752,-87.4844278765884
95.5119040399822,-95.4157681658488
87.7244766658929,-87.5865839821531
95.6303437424752,-95.4656876835372
95.4165246144715,-95.5470448087506
106.097980758025,-106.106769985126
95.6743171395159,-95.5828548922779
106.217915762609,-106.130504485584
87.6162249552433,-87.7241267860973
95.6043904532475,-95.6649786561453
87.6914628024686,-87.6802575283808
95.6391070331032,-95.651248323908
95.4916713017477,-95.6523577838971
106.147464477815,-106.221690789156
95.6634234828322,-95.6226022452075
106.228052315678,-106.215209621214
81.4787462744556,-81.0450459987712
87.7393966353977,-87.4218235252836
81.3888008340825,-81.6115577111581
87.7072711887216,-87.6641763146755
87.5634035981132,-87.1471852472341
95.4093884991728,-95.1690764042282
87.3702033513579,-87.765973610403
95.3312257403466,-95.4413900040189
81.0843367918502,-80.8290936664045
87.1343096097123,-87.0855247695541
80.8089393844488,-81.2516613699855
87.0208220340278,-87.2629312100256
87.4014524050489,-87.0555825698412
95.150480298976,-95.0207242324884
87.1300463572488,-87.6138463824003
95.0361699754801,-95.2641337078357
87.6077239195389,-87.6117684828733
95.5992544607603,-95.5863559965559
87.6137517875761,-87.7187091179197
95.6039525214881,-95.6381470103625
95.5959418586996,-95.6025835512705
106.186086001051,-106.183333892572
95.5008972745772,-95.6348052593303
106.143806661017,-106.203358820036
87.7172624562301,-87.5892932903993
95.613632760743,-95.4859439574505
87.5122722639574,-87.5364201757226
95.5239682990259,-95.4654096427331
95.6473019760199,-95.5933442215565
106.197158297069,-106.137037612385
95.4592274677374,-95.554816270596
106.110434037275,-106.122801893937
76.3490176894571,-76.2890282459068
81.1909193101963,-81.3749919090212
75.7147184742808,-76.3946490430295
80.9370488328265,-81.4195804490292
81.401873656414,-81.1092488147939
87.2877571751107,-87.2523530974755
80.5597800973592,-81.1529484948688
86.940516548532,-87.271554986907
76.3160406455249,-75.6178930885273
81.0558871623369,-80.5056158001953
75.5206209118403,-75.5917148386482
80.7345374055417,-80.4954419443606
81.3901960451769,-80.8389240367955
87.2325056474043,-86.8919445709792
80.4809199311773,-80.826291224901
86.8562753124443,-86.8869676227864
81.110181287252,-81.5163766802655
87.1940777921884,-87.6108844492177
80.8286995069748,-81.1475607839569
87.0769220697729,-87.4592362752662
87.4922927436307,-87.7434918229822
95.2050290675531,-95.4250873836759
87.0499853359991,-87.1869344250929
95.0124184575373,-95.1863347921688
81.6189027816456,-81.3003925749912
87.7244976797676,-87.28463527788
81.1539789938486,-80.7896895065709
87.5275731269944,-87.0730924349953
87.7077699599967,-87.6573442855236
95.4370397689159,-95.2877122200004
87.1870473022252,-87.0377836611716
95.2087335687915,-95.0210095761873
75.5066941039519,-75.5929833106235
80.750843713027,-80.5000128992886
76.3310461206926,-75.6334457370984
81.0847660212091,-80.5209888315508
80.4763499881095,-80.860820751973
86.8757374731767,-86.9194110922203
81.4284143158948,-80.8608881966854
87.2709665193375,-86.9252286728616
75.7267347131669,-76.4177455220877
80.9548022489452,-81.4749965076355
76.4403602156181,-76.3821084332332
81.2434967862688,-81.4668157902982
80.5696914672854,-81.1948738623409
86.9662002166267,-87.324306756524
81.4795266053464,-81.1645902753634
87.3437032557408,-87.3180973059065
80.7585362493182,-81.2235804821131
87.0025254366523,-87.234652230357
81.0800994910282,-80.8355486473653
87.136077183873,-87.0769749967216
87.0923455897131,-87.6308915727102
95.0178019072073,-95.2731230044063
87.4186221429907,-87.0650918897414
95.1568845234861,-95.0335226998787
81.3755942963139,-81.6309543491135
87.6856697344737,-87.7013033029101
81.5396253042413,-81.1192966917698
87.7516760410143,-87.4922851986887
87.3545398549097,-87.8052557930857
95.3189609349778,-95.4793564608168
87.6158877077248,-87.1849585090516
95.4289567633181,-95.2158354454833
81.4788832696319,-81.0438600447036
87.7423841602345,-87.4196518670053
81.3952394765013,-81.6086389418289
87.7123917065077,-87.6597275872202
87.5629797034463,-87.1430805984114
95.4120344517649,-95.1637308257965
87.3804909024002,-87.757653473636
95.3385314949116,-95.4336343355904
81.0827011681682,-80.8224075729641
87.1364001152374,-87.0737871808137
80.8160154634423,-81.2383290581402
87.0279386556991,-87.2494163760564
87.400903787513,-87.0495898796522
95.1527309755387,-95.0111425061649
87.1383514398303,-87.5976340290633
95.0433967078907,-95.2509076705059
87.6064849992864,-87.6117105436305
95.6000204816833,-95.5861512751631
87.615914135889,-87.7168069239917
95.6061708442482,-95.6360639350365
95.5934134465605,-95.6012890696931
106.185086163606,-106.181294552696
95.5045765472126,-95.6304472390086
106.145818434527,-106.199285667928
87.7121054580328,-87.5855611122969
95.6102570736673,-95.4788231582657
87.5117216675192,-87.527575074796
95.5231310684466,-95.4566616687505
95.6431943028614,-95.5909420612151
106.193872426767,-106.131847089015
95.4610388885351,-95.5455723584528
106.110489625565,-106.114673170584
81.1268586592029,-80.753240624282
87.5452070176158,-87.0418487612559
81.6403058579528,-81.292626285533
87.7639883497238,-87.2731003818301
87.1673917785065,-87.0351955007265
95.2229923169697,-95.0141363279666
87.7419419228841,-87.6410185840936
95.4761170523694,-95.2829237307219
80.8426007280751,-81.1537295486614
87.0949820885324,-87.4943410290531
81.1927359549789,-81.5803936688611
87.2427896401944,-87.677579903914
87.0533494279262,-87.2008388176961
95.034173109598,-95.2073061214913
87.5605769583532,-87.7604375748461
95.2565470509805,-95.4553799905351
87.4542749921134,-87.4845039099052
95.509811172432,-95.4149087732883
87.7193601821869,-87.5820878175103
95.627211150255,-95.46282692236
95.4143610003107,-95.5492048179125
106.09326046814,-106.107021231509
95.665373579772,-95.5785392698076
106.209939906702,-106.127096228341
87.609833728319,-87.7270223416848
95.5942486307374,-95.6681263109275
87.6753058710966,-87.6745242532707
95.6227195799999,-95.650172768036
95.4867428473924,-95.6561100166052
106.138270189008,-106.223958197163
95.6513156859445,-95.6186370678586
106.213942276764,-106.212651085837
80.7613601195436,-26.6773695503084
87.2626369554182,-28.6472431460971
81.7068371750834,-26.7111933843922
87.6558869367028,-28.6657467654789
86.8887060137944,-29.0381565288287
95.1069959592934,-31.5984770320795
88.0542267559165,-29.0119134736635
95.610545678697,-31.593584211329
80.9291272892113,-27.5825580311731
87.4305621776615,-29.729639125858
81.8478755925575,-27.5156007931051
87.8173676637357,-29.7084495178038
86.9634706247162,-29.411855475228
95.1861195419119,-32.0611419621201
88.1180043980583,-29.3442970114472
95.6873873132416,-32.0398201789244
87.2550459593444,-29.3108472105317
95.2834079112224,-31.7876310461809
87.6150945471863,-28.8834240051831
95.4389406434737,-31.6092265327188
95.3694354655621,-32.1956369018237
106.096287880527,-35.5245781082835
95.7995040030955,-31.5459909793129
106.292168781541,-35.2377272947554
87.9469402096724,-29.7316411212468
96.1204770971458,-32.2733446714694
88.2383912588514,-29.1551646992135
96.24858626331,-32.0296870329622
95.6767424620858,-32.3789299107071
106.488841341302,-35.7476208110732
96.0761027430592,-31.6642293368233
106.671852052975,-35.4308094673626
81.7616515825449,-27.4148160217096
87.7737707300128,-29.6193387431114
80.9215807511534,-27.5774983801936
87.4263573563078,-29.6905467013974
88.0545773621812,-29.2731310800351
95.6399988273288,-31.9638202295791
86.9505344893727,-29.3857729739531
95.1655012743582,-32.0149278409689
81.710163803105,-26.654517664452
87.6265628403799,-28.6237980359033
80.7611401255511,-26.6827054717776
87.2309482875976,-28.6357140183204
88.0366308603952,-28.9584588413044
95.5801519606008,-31.5380515485666
86.8853332056866,-29.0165761956071
95.0834662929639,-31.5640507373938
87.6838315874605,-29.6252623132223
95.5132454267735,-32.2157439816537
87.2830178140212,-29.2469692254241
95.3396703809994,-32.0576713786118
95.8944978178005,-32.3046084068134
106.352518484075,-35.6972320547671
95.3082135021327,-31.7078801703947
106.082970188343,-35.4316537102076
88.2834573720739,-29.3404670913314
96.2056483289992,-31.7843834539531
87.7659674756395,-28.7987950044968
95.9782696837096,-31.5520443824891
96.1614508778016,-32.1838748711018
106.677018231726,-35.504965318622
95.5206840748146,-31.5164407836358
106.380109907006,-35.2051965501237
87.7623516268582,-28.7581982532418
96.0313224757064,-31.526300681863
88.2980685021081,-29.369625423818
96.2667768188535,-31.7949222013026
95.5206478993559,-31.5052593140808
106.41652010562,-35.1990132058594
96.1848128342849,-32.1978693776164
106.725138408967,-35.5193939294812
87.3031548081964,-29.2304147459997
95.3547128493697,-32.0698946188419
87.7593803889528,-29.691550774106
95.5572658121139,-32.2738724849226
95.3269379693622,-31.707297848091
106.113506789893,-35.4428324502974
95.9530153324719,-32.3334061949582
106.405320470747,-35.7331675341688
95.8991084159758,-31.8700063854784
106.818388830158,-35.4577659602714
96.1496788913441,-31.9983663620039
106.935551618257,-35.5220772007314
106.663469933625,-35.574365333911
122.279313201611,-40.7197511003364
106.954722628927,-35.6208052746077
122.428086782625,-40.7507531496429
96.0023385412947,-32.1391641334993
106.863992087286,-35.741192066768
96.1459293381279,-32.076173591374
106.932683424573,-35.7177326212424
106.718023691612,-35.6972928517149
122.312358318928,-40.8601664655004
106.957913424998,-35.6556882739558
122.435641693195,-40.8473835404524
88.1929921609434,-29.0721742077488
96.2642559214308,-31.958899111639
87.9595067777978,-29.7347070463873
96.1667703414916,-32.2501103209331
96.0420581073185,-31.6123565201346
106.670784815049,-35.3733863392071
95.6837886059541,-32.3584527302072
106.510917890331,-35.7160148061108
87.6327896077145,-28.8390974056137
95.4358447426117,-31.5853455342431
87.2878737947015,-29.3346538082049
95.2864971895348,-31.799581331563
95.8021055064982,-31.5104900170825
106.295385575115,-35.2018465226025
95.3949336859659,-32.1850045801674
106.110816369168,-35.5091039150648
96.0930306757244,-32.0102946479073
106.931287355836,-35.6608717187345
96.0005561627157,-32.1580594340789
106.890510067931,-35.733940574137
106.915391568469,-35.6281655418263
122.416174563587,-40.8111980620897
106.716825727364,-35.693697040644
122.317527316515,-40.8496502864236
96.1508649716296,-31.9672360819478
106.900913928338,-35.5131994596676
95.9304518658574,-31.9151769621255
106.798105089975,-35.4917776716849
106.947706526748,-35.6081472700604
122.408717662409,-40.7376686971503
106.688672460107,-35.5827178395829
122.277216641532,-40.7289220813062
81.7642068831093,-27.4116677685263
87.7770384418829,-29.6167452754808
80.9217852046786,-27.5780800722751
87.4285203737183,-29.6883553224757
88.0617127361448,-29.2677967289646
95.6465497293914,-31.9597711380888
86.9542742220777,-29.3860352502923
95.1705550174612,-32.012855282447
81.717897254022,-26.6520037497912
87.6410246154477,-28.6182330427572
80.7674300505302,-26.6801520822726
87.244500536606,-28.632087500471
88.046926443318,-28.9545071514612
95.5914422520273,-31.5332556860786
86.8913196883911,-29.013858051802
95.0931503427001,-31.5607585708457
87.6823890011089,-29.6209177307165
95.5140599992578,-32.2126967285276
87.2844235514674,-29.2462231166823
95.3422152674787,-32.0551077596998
95.895408965821,-32.296057940542
106.354812643641,-35.6892927175591
95.3135562860061,-31.7060938150471
106.087865229571,-35.4264855576677
88.2848824133353,-29.3277241396627
96.2180343622931,-31.7671952061975
87.7703825104355,-28.7889026375038
95.9902911170967,-31.5388210586499
96.1632575907788,-32.1724319934011
106.683424974206,-35.4904882861108
95.5286461162555,-31.5091348380755
106.389371162576,-35.194035130613
80.757497147871,-26.6748939131399
87.2592569965949,-28.6439727025677
81.7043884073857,-26.703491555451
87.6543072789665,-28.6600464185474
86.8833261056797,-29.0360851472522
95.1003576219021,-31.5926777859185
88.0512582775955,-29.0021293057859
95.6050717596289,-31.583614502927
80.9188726654689,-27.575724508782
87.4164013747645,-29.7184060293629
81.8284368544493,-27.4928767157185
87.7953771529278,-29.68947801618
86.9540485857113,-29.4081020791479
95.1735782941689,-32.0515631821475
88.1111745909162,-29.3285174085722
95.6736594489425,-32.0233667649112
87.2511559146626,-29.3073983946282
95.2818100221857,-31.7846514969628
87.6165109230556,-28.8789811833399
95.4408397288186,-31.6051503098295
95.364588535245,-32.1899553161284
106.09266022322,-35.5166004702251
95.8033808205987,-31.5388241924608
106.293272888991,-35.2283984699927
87.9390951037675,-29.7182192883832
96.117251849862,-32.2538965068021
88.2309714760315,-29.1337699241391
96.2420459000032,-32.0075931909168
95.6684864913818,-32.3693083583754
106.482455259303,-35.7316098947178
96.0793194214435,-31.6487920315665
106.669426584852,-35.4117021327598
88.1944772048316,-29.0709883989549
96.2668983438383,-31.957936464447
87.9618124188984,-29.7371942034374
96.1690127421294,-32.2495809183021
96.0462490085967,-31.6091569384405
106.675623072548,-35.3716617598028
95.6900284999317,-32.3599138638348
106.51639850432,-35.7160590946903
87.637446505795,-28.8403424060303
95.4451687596741,-31.5836600752128
87.2948514300019,-29.334600789874
95.2979972832147,-31.7990139889144
95.8092596346369,-31.5092957223546
106.303716346064,-35.2003228050054
95.4010315861072,-32.1826915269358
106.119665616916,-35.5081951043946
96.09227520523,-32.0085989486649
106.931777736792,-35.6599749727961
96.0013163436353,-32.1590824343529
106.891586897802,-35.7334643830827
106.916065009532,-35.6239852416096
122.417478009368,-40.8080253663654
106.720506599984,-35.6945369335676
122.320486739899,-40.8487465571705
96.1520499046379,-31.963389182621
106.9075078689,-35.506622409958
95.9339626173473,-31.9125080234545
106.805758385428,-35.4875323975583
106.950110143992,-35.6036306477798
122.413006662052,-40.7317890526886
106.693412246506,-35.580241822176
122.283310137968,-40.725250724291
87.7602121267942,-28.7573640632994
96.0283620382318,-31.5249095820807
88.2938460216864,-29.3631963697171
96.2643572542188,-31.7915244613296
95.5172433432589,-31.5061521960321
106.411252642433,-35.1971006216097
96.1779366061006,-32.1917029464804
106.718623977229,-35.5137466764022
87.2967932863394,-29.2273571933861
95.3440666524833,-32.066683669372
87.7457804583894,-29.6813241553795
95.5402384549927,-32.2660798692485
95.3202689233243,-31.706982686986
106.103768080062,-35.4397712232726
95.9460278726176,-32.3278146674165
106.393326766894,-35.7258958251214
95.8972245043177,-31.8689791533476
106.81722278507,-35.4568413966931
96.1495290000968,-31.9949180822339
106.936346963522,-35.5199309841549
106.660783698942,-35.573474914269
122.276590232848,-40.7170670572296
106.95463865111,-35.6163420147304
122.427427112235,-40.7457510131272
95.9972387338247,-32.1342145268985
106.859063569383,-35.7339958519825
96.1398071298147,-32.0657276113238
106.924857300104,-35.707826730151
106.712702549603,-35.694739109884
122.306391284149,-40.8539712380453
106.958080356531,-35.648467608929
122.431301068473,-40.8378364684649
26.6520037497912,81.717897254022
28.9545071514612,88.046926443318
27.4116677685263,81.7642068831093
29.2677967289646,88.0617127361448
28.6182330427572,87.6410246154477
31.5332556860786,95.5914422520273
29.6167452754808,87.7770384418829
31.9597711380888,95.6465497293914
26.6801520822726,80.7674300505302
29.013858051802,86.8913196883911
27.5780800722751,80.9217852046786
29.3860352502923,86.9542742220777
28.632087500471,87.244500536606
31.5607585708457,95.0931503427001
29.6883553224757,87.4285203737183
32.012855282447,95.1705550174612
28.8403424060303,87.637446505795
31.5092957223546,95.8092596346369
29.0709883989549,88.1944772048316
31.6091569384405,96.0462490085967
31.5836600752128,95.4451687596741
35.2003228050054,106.303716346064
31.957936464447,96.2668983438383
35.3716617598028,106.675623072548
29.334600789874,87.2948514300019
32.1826915269358,95.4010315861072
29.7371942034374,87.9618124188984
32.3599138638348,95.6900284999317
31.7990139889144,95.2979972832147
35.5081951043946,106.119665616916
32.2495809183021,96.1690127421294
35.7160590946903,106.51639850432
27.5825580311731,80.9291272892113
29.411855475228,86.9634706247162
26.6773695503084,80.7613601195436
29.0381565288287,86.8887060137944
29.729639125858,87.4305621776615
32.0611419621201,95.1861195419119
28.6472431460971,87.2626369554182
31.5984770320795,95.1069959592934
27.5156007931051,81.8478755925575
29.3442970114472,88.1180043980583
26.7111933843922,81.7068371750834
29.0119134736635,88.0542267559165
29.7084495178038,87.8173676637357
32.0398201789244,95.6873873132416
28.6657467654789,87.6558869367028
31.593584211329,95.610545678697
29.2304147459997,87.3031548081964
31.707297848091,95.3269379693622
28.7581982532418,87.7623516268582
31.5052593140808,95.5206478993559
32.0698946188419,95.3547128493697
35.4428324502974,106.113506789893
31.526300681863,96.0313224757064
35.1990132058594,106.41652010562
29.691550774106,87.7593803889528
32.3334061949582,95.9530153324719
29.369625423818,88.2980685021081
32.1978693776164,96.1848128342849
32.2738724849226,95.5572658121139
35.7331675341688,106.405320470747
31.7949222013026,96.2667768188535
35.5193939294812,106.725138408967
29.3277241396627,88.2848824133353
32.1724319934011,96.1632575907788
29.6209177307165,87.6823890011089
32.296057940542,95.895408965821
31.7671952061975,96.2180343622931
35.4904882861108,106.683424974206
32.2126967285276,95.5140599992578
35.6892927175591,106.354812643641
28.7889026375038,87.7703825104355
31.5091348380755,95.5286461162555
29.2462231166823,87.2844235514674
31.7060938150471,95.3135562860061
31.5388210586499,95.9902911170967
35.194035130613,106.389371162576
32.0551077596998,95.3422152674787
35.4264855576677,106.087865229571
31.963389182621,96.1520499046379
35.6036306477798,106.950110143992
32.0085989486649,96.09227520523
35.6239852416096,106.916065009532
35.506622409958,106.9075078689
40.7317890526886,122.413006662052
35.6599749727961,106.931777736792
40.8080253663654,122.417478009368
31.9125080234545,95.9339626173473
35.580241822176,106.693412246506
32.1590824343529,96.0013163436353
35.6945369335676,106.720506599984
35.4875323975583,106.805758385428
40.725250724291,122.283310137968
35.7334643830827,106.891586897802
40.8487465571705,122.320486739899
29.7316411212468,87.9469402096724
32.3789299107071,95.6767424620858
29.3108472105317,87.2550459593444
32.1956369018237,95.3694354655621
32.2733446714694,96.1204770971458
35.7476208110732,106.488841341302
31.7876310461809,95.2834079112224
35.5245781082835,106.096287880527
29.1551646992135,88.2383912588514
31.6642293368233,96.0761027430592
28.8834240051831,87.6150945471863
31.5459909793129,95.7995040030955
32.0296870329622,96.24858626331
35.4308094673626,106.671852052975
31.6092265327188,95.4389406434737
35.2377272947554,106.292168781541
32.1391641334993,96.0023385412947
35.6972928517149,106.718023691612
31.8700063854784,95.8991084159758
35.574365333911,106.663469933625
35.741192066768,106.863992087286
40.8601664655004,122.312358318928
35.4577659602714,106.818388830158
40.7197511003364,122.279313201611
32.076173591374,96.1459293381279
35.6556882739558,106.957913424998
31.9983663620039,96.1496788913441
35.6208052746077,106.954722628927
35.7177326212424,106.932683424573
40.8473835404524,122.435641693195
35.5220772007314,106.935551618257
40.7507531496429,122.428086782625
27.575724508782,80.9188726654689
29.4081020791479,86.9540485857113
26.6748939131399,80.757497147871
29.0360851472522,86.8833261056797
29.7184060293629,87.4164013747645
32.0515631821475,95.1735782941689
28.6439727025677,87.2592569965949
31.5926777859185,95.1003576219021
27.4928767157185,81.8284368544493
29.3285174085722,88.1111745909162
26.703491555451,81.7043884073857
29.0021293057859,88.0512582775955
29.68947801618,87.7953771529278
32.0233667649112,95.6736594489425
28.6600464185474,87.6543072789665
31.583614502927,95.6050717596289
29.2273571933861,87.2967932863394
31.706982686986,95.3202689233243
28.7573640632994,87.7602121267942
31.5061521960321,95.5172433432589
32.066683669372,95.3440666524833
35.4397712232726,106.103768080062
31.5249095820807,96.0283620382318
35.1971006216097,106.411252642433
29.6813241553795,87.7457804583894
32.3278146674165,95.9460278726176
29.3631963697171,88.2938460216864
32.1917029464804,96.1779366061006
32.2660798692485,95.5402384549927
35.7258958251214,106.393326766894
31.7915244613296,96.2643572542188
35.5137466764022,106.718623977229
26.654517664452,81.710163803105
28.9584588413044,88.0366308603952
27.4148160217096,81.7616515825449
29.2731310800351,88.0545773621812
28.6237980359033,87.6265628403799
31.5380515485666,95.5801519606008
29.6193387431114,87.7737707300128
31.9638202295791,95.6399988273288
26.6827054717776,80.7611401255511
29.0165761956071,86.8853332056866
27.5774983801936,80.9215807511534
29.3857729739531,86.9505344893727
28.6357140183204,87.2309482875976
31.5640507373938,95.0834662929639
29.6905467013974,87.4263573563078
32.0149278409689,95.1655012743582
28.8390974056137,87.6327896077145
31.5104900170825,95.8021055064982
29.0721742077488,88.1929921609434
31.6123565201346,96.0420581073185
31.5853455342431,95.4358447426117
35.2018465226025,106.295385575115
31.958899111639,96.2642559214308
35.3733863392071,106.670784815049
29.3346538082049,87.2878737947015
32.1850045801674,95.3949336859659
29.7347070463873,87.9595067777978
32.3584527302072,95.6837886059541
31.799581331563,95.2864971895348
35.5091039150648,106.110816369168
32.2501103209331,96.1667703414916
35.7160148061108,106.510917890331
29.7182192883832,87.9390951037675
32.3693083583754,95.6684864913818
29.3073983946282,87.2511559146626
32.1899553161284,95.364588535245
32.2538965068021,96.117251849862
35.7316098947178,106.482455259303
31.7846514969628,95.2818100221857
35.5166004702251,106.09266022322
29.1337699241391,88.2309714760315
31.6487920315665,96.0793194214435
28.8789811833399,87.6165109230556
31.5388241924608,95.8033808205987
32.0075931909168,96.2420459000032
35.4117021327598,106.669426584852
31.6051503098295,95.4408397288186
35.2283984699927,106.293272888991
32.1342145268985,95.9972387338247
35.694739109884,106.712702549603
31.8689791533476,95.8972245043177
35.573474914269,106.660783698942
35.7339958519825,106.859063569383
40.8539712380453,122.306391284149
35.4568413966931,106.81722278507
40.7170670572296,122.276590232848
32.0657276113238,96.1398071298147
35.648467608929,106.958080356531
31.9949180822339,96.1495290000968
35.6163420147304,106.95463865111
35.707826730151,106.924857300104
40.8378364684649,122.431301068473
35.5199309841549,106.936346963522
40.7457510131272,122.427427112235
29.3404670913314,88.2834573720739
32.1838748711018,96.1614508778016
29.6252623132223,87.6838315874605
32.3046084068134,95.8944978178005
31.7843834539531,96.2056483289992
35.504965318622,106.677018231726
32.2157439816537,95.5132454267735
35.6972320547671,106.352518484075
28.7987950044968,87.7659674756395
31.5164407836358,95.5206840748146
29.2469692254241,87.2830178140212
31.7078801703947,95.3082135021327
31.5520443824891,95.9782696837096
35.2051965501237,106.380109907006
32.0576713786118,95.3396703809994
35.4316537102076,106.082970188343
31.9672360819478,96.1508649716296
35.6081472700604,106.947706526748
32.0102946479073,96.0930306757244
35.6281655418263,106.915391568469
35.5131994596676,106.900913928338
40.7376686971503,122.408717662409
35.6608717187345,106.931287355836
40.8111980620897,122.416174563587
31.9151769621255,95.9304518658574
35.5827178395829,106.688672460107
32.1580594340789,96.0005561627157
35.693697040644,106.716825727364
35.4917776716849,106.798105089975
40.7289220813062,122.277216641532
35.733940574137,106.890510067931
40.8496502864236,122.317527316515
28.727237282597,29.7709743083155
31.6910147879855,32.6017330859349
29.721591253424,29.8201757465224
32.1158791830665,32.6181993020747
31.2660046482282,32.1141935238363
35.1870135003685,35.7782129386484
32.571571299828,32.247814598941
35.774044036097,35.8337446697589
28.8213136795664,28.7119958434188
31.8007356731802,31.2645909256336
29.8828122092985,28.8384664871457
32.2577483305896,31.3158272860837
31.3100799008247,31.6607860078699
35.2404878485272,35.1775178197519
32.644341136502,31.8291974970656
35.8422318140457,35.2494905766359
31.5220084956979,31.9360326733969
35.1359679550541,35.7900689779396
31.8794877242754,32.5755236339604
35.2979628606498,36.073851585808
35.2437480729493,35.3062263848821
40.5090799045792,40.7756912165651
35.7658057869935,36.2693705822663
40.7669537512509,41.2415437334992
32.2207796696569,31.5265067353161
36.0744096669099,35.2677009893642
32.6572826444303,32.2591519811496
36.2769789042238,35.5977482414751
35.5654735587816,35.1221015478568
40.9757209792878,40.5223026437597
36.1245956555913,36.1285905383503
41.2548054912678,41.0117453426023
29.8561854569176,28.8766689688862
32.2627393642812,31.3480201179642
28.810742503203,28.6972782209587
31.8158137363463,31.2654539403169
32.6467348614019,31.8513636149142
35.8559640133311,35.2814646985439
31.3080887826165,31.6732275251616
35.2545191006607,35.1941372715293
29.7838675434894,29.8949536926361
32.1452042375964,32.6691955956487
28.7633553857909,29.7557636065929
31.7083364587163,32.6050678638755
32.622219160772,32.2908712676978
35.8111727276609,35.8783152533456
31.2925771749972,32.1258084256083
35.212958107669,35.797011318672
32.0162699276525,31.5447230025562
35.3995577497808,35.2081437420285
31.4780266923248,32.0807087755912
35.1564689280885,35.4441065919684
35.8858866477231,35.1858376102433
40.8469054251019,40.5253460119816
35.1739390378547,35.9981591825138
40.4996908503735,40.9149685485674
32.6478310620272,32.0484449431437
36.2390030291251,35.9250278941054
32.1624534010999,32.6627150837851
36.0214202944753,36.200717458279
36.1794503741237,35.4177006771715
41.268520415072,40.8813021361971
35.4902583322032,36.2636756900147
40.9328629180179,41.289662178104
32.1365658113854,32.6756543279622
36.0340503836128,36.201603345112
32.6074861396937,31.9850576932738
36.2452871268423,35.8823800944323
35.4754131021851,36.240197551982
40.9323594517387,41.2688350421574
36.1447810644129,35.3867312000419
41.2585742087551,40.8433285270086
31.5070312989982,32.1025352904099
35.1567344581525,35.4540382574754
32.0494240032952,31.5093807279763
35.4042404679068,35.1806367215638
35.1949838057319,35.9777947469074
40.5073753733501,40.8996273518053
35.8954637853352,35.1725891777228
40.8512247815097,40.4991560046133
35.7135874273152,35.9564243511667
41.0844816422863,41.2774696860257
35.8789402278852,35.8884541441967
41.1658087667475,41.2364742218988
40.9357849953078,41.1688769887114
49.6666899342021,49.8476494335434
41.2230673747253,41.1870787171799
49.8321810472074,49.8479857350088
35.7217089436757,35.6959457317734
41.0763467466855,40.9364286495709
35.9762375181348,35.7456709886781
41.2057480786536,40.9563915349365
40.9461250671786,41.0394739546414
49.6711282263678,49.6520446312872
41.2775273450832,41.1182060336629
49.8649828453217,49.6892592397893
32.6365247082353,32.2825209355546
36.3006496453968,35.6146327917766
32.2064197926495,31.4915774951582
36.1044765737668,35.248443022833
36.1258075538916,36.1170674261883
41.2765756670263,41.0151991140589
35.5557685958006,35.1176377861626
40.9947823610943,40.5151136529636
31.9367323488724,32.6297281666178
35.3224137151391,36.1101999768425
31.5599372953323,31.910957196187
35.1507354013385,35.7791827253682
35.8135368503059,36.2762252492898
40.8045124265184,41.2587082680809
35.2690307468904,35.3068516854243
40.5353099682583,40.7745779410704
35.9455883922757,35.7737679712643
41.2183853359918,40.9774467932072
35.6906593666313,35.6570296586277
41.0918541339802,40.9113520819584
41.2677598264213,41.1078082936761
49.8705487857555,49.6972336467528
40.9189151173032,41.0469191811003
49.6703018285515,49.6491833245456
35.9246888107006,35.9442197667127
41.1638525609528,41.2751024511564
35.7460576436834,35.9337182000308
41.0760871751801,41.264683347287
41.2644506619386,41.1950370488701
49.8517085419968,49.8712152713343
40.9538053913681,41.1850352297281
49.6736823874051,49.8541763464767
29.8561866243292,28.8729138016638
32.2647996925864,31.344419279206
28.8084970952391,28.6935738928841
31.8166950009369,31.2635286055582
32.6478922729279,31.8448024423416
35.856662334387,35.2744408444645
31.3071053379055,31.6690265755545
35.2541717277023,35.1893212773149
29.7771070544026,29.8799775460231
32.1442765258333,32.6616253331542
28.7606723743218,29.751960563484
31.7086893845115,32.5995227240074
32.6203699819315,32.2759312061166
35.8094785566356,35.8671758291956
31.2911194064556,32.1232532056324
35.2117844912592,35.7908384263412
32.0158316802886,31.5449241048652
35.4018843676935,35.2073957122821
31.4770315066205,32.0796279115904
35.1591365323307,35.4446285113309
35.8897137797347,35.1843515020785
40.8504727404528,40.5231204186799
35.174496119859,35.9953742907872
40.5018252353543,40.9130286748082
32.6482158967882,32.0422623477601
36.2475187158348,35.9227305682538
32.160819196977,32.6603524479876
36.0258981133682,36.1959533918851
36.1828381009761,35.410181638023
41.273815922083,40.8760388742678
35.4916033592853,36.2621598079428
40.9360139717269,41.285636818345
28.723804346803,29.7721086974394
31.6882824941496,32.6000385725245
29.7214988084661,29.8207724340611
32.1164312664819,32.6167878027734
31.2661346367455,32.111083715183
35.1857596270253,35.7767584482145
32.5717708706431,32.2470706809119
35.7736869104679,35.8332792822265
28.8215183692239,28.7137394950508
31.8012252155019,31.2665259546357
29.8787471006989,28.8442751492665
32.2536424206534,31.3193092174165
31.3097431326657,31.6579880673477
35.2396949374814,35.1775692685684
32.6451652466176,31.8307600743645
35.84075015081,35.2515442787104
31.5186907762686,31.9387192888725
35.1346703678224,35.7899665702272
31.879373206546,32.5762370466058
35.2998859793258,36.0743024102626
35.2450190574188,35.3067944320438
40.5097951647976,40.7764949656117
35.7670138937541,36.2683987634375
40.768560887732,41.2419204132284
32.2231720902553,31.5283437295484
36.0822158546745,35.270586097407
32.6555169543001,32.2626480357523
36.2788649528339,35.5988815288278
35.5674743012116,35.1210389043016
40.9797300945033,40.5237144441376
36.1276408747513,36.129930550912
41.257609826073,41.0132389950027
32.6333186811574,32.2787736254842
36.2999840529248,35.6112658643643
32.2040007761987,31.4881846382353
36.1031337518722,35.2470422638176
36.1210468197877,36.1152583498231
41.2726912320827,41.0108653035275
35.5548695803495,35.1159657071329
40.9924450208968,40.5125781157078
31.9273833109206,32.6195086207564
35.3167773166807,36.1072901006035
31.5575736151005,31.9097177711112
35.1494266114783,35.7777311707711
35.8073814793693,36.2680171679696
40.7978500043326,41.2526260225367
35.2666246363834,35.308168388005
40.5318933763786,40.7727786099676
35.944374277429,35.7724863297568
41.2193467308123,40.9760551810452
35.6893376765267,35.6555786286517
41.09244487463,40.9113553322626
41.2678134628188,41.1069072228018
49.8707856156687,49.6948114822626
40.9187836797404,41.0453384107136
49.6702199490492,49.6477452461869
35.9212310631506,35.9387398173802
41.1645256434271,41.2736643382129
35.7443274785765,35.9326015956922
41.0767881828494,41.2622959116169
41.2639176059947,41.1892533692688
49.8509382573198,49.8666202325004
40.9532579403567,41.1853375051759
49.6731342411307,49.8520981785769
32.138655612897,32.6776175271219
36.0349347178714,36.2019103725342
32.6085870049026,31.9871880499306
36.2475847001993,35.8821720368848
35.4808571983097,36.2358306474544
40.9359176061009,41.2677179649175
36.1449289656893,35.3859921791792
41.2603093711111,40.8430379729759
31.5111169283122,32.1054340801262
35.1596541759526,35.4536249282248
32.0482615856507,31.5116936554311
35.402255846706,35.1810712037752
35.1986507086388,35.9752904615309
40.5107179107096,40.8984747052353
35.8972603374929,35.1707962351378
40.8521086246834,40.4987078414734
35.7130091421219,35.958376722269
41.0840721120902,41.2774297859103
35.8791889939931,35.8896267342842
41.1674254856266,41.2367179854101
40.9381921812655,41.1678356058588
49.6680884212359,49.8477609682732
41.2231425286128,41.1863112384748
49.8331714679375,49.8480679826401
35.7235185316916,35.6976641145539
41.0800457936261,40.9370998163282
35.9752087174657,35.7477226644438
41.2052363318805,40.9565838925671
40.9477630327316,41.0382467465398
49.6736941241354,49.652135419547
41.2793345431656,41.1178568339795
49.8660716744724,49.6894981505709
26.5872134551147,-80.8672868418519
28.9230425566383,-86.9242020742251
27.4965152348372,-80.8140669757111
29.2981755457353,-86.9062021236781
28.6195073833752,-87.3877313684428
31.55320472882,-95.1533276911714
29.694149977243,-87.2928655621419
32.0128996728349,-95.1185879167149
26.8040314435861,-81.7854392322872
29.1184851368612,-88.0817166466055
27.5978075006746,-81.7430279427348
29.4494464985694,-88.0705624134711
28.7143320572027,-87.7695062183138
31.643049885778,-95.6524357712324
29.7396346172535,-87.6798894982678
32.0834426807087,-95.6214915280225
28.7718273399674,-87.8826134112973
31.4740703003805,-95.6174219175819
29.1480067431977,-87.3019590484884
31.6348403186547,-95.3701119047905
31.5880262587106,-96.1259663808337
35.2107470690938,-106.478805603113
31.9947391200402,-95.312275737128
35.3934832025162,-106.112253103212
29.4620936431723,-88.2613036392027
32.2610067143244,-96.1102772849431
29.6746869038661,-87.6597447066807
32.3531562775983,-95.8534018077663
31.8911429865707,-96.2927754867478
35.5736317836796,-106.707348200752
32.2244679716365,-95.4691443155588
35.7238323127053,-106.336156365936
27.4955633827334,-81.6890681601496
29.3703294795027,-88.0291930999174
26.752202421591,-81.8080240476426
29.0648977360103,-88.0846823189113
29.658970215753,-87.6698699576991
32.0083650136629,-95.6005269056008
28.6712707716737,-87.7565422334979
31.5879318994758,-95.6423959044475
27.490808271284,-80.8093538369539
29.272789620867,-86.902217492779
26.5999380076724,-80.8671388115601
28.9051518950502,-86.9271333835873
29.6592876354358,-87.3035229292393
31.9689607081258,-95.1139319346959
28.6102710631104,-87.3647538172928
31.5215276107319,-95.1421920235265
29.1593435223045,-88.2379836384209
31.6737078747436,-96.1141102251188
28.8352631776612,-87.7241537772293
31.5341198101819,-95.8958325374699
32.051368191756,-96.2559243658755
35.4270242211816,-106.693689296024
31.5463166747931,-95.5153602269559
35.1977437361395,-106.358749774401
29.752353684512,-87.8426189315085
32.325067485601,-95.5800807389325
29.2484269438175,-87.2822264255489
32.1071485168057,-95.3386078520666
32.3107672383679,-96.0852742681126
35.7256958505084,-106.450369347744
31.7257154052346,-95.3243252594694
35.4592686191444,-106.104560073021
29.2137371185933,-87.2504356865277
32.1093193063559,-95.3069939297
29.7426466634116,-87.8277276039401
32.3389469740697,-95.5630765043538
31.7121527838549,-95.3176796543436
35.4681463398269,-106.081145870581
32.3230733515349,-96.0286742468793
35.747897900433,-106.414836488953
28.8730962039924,-87.6940898851076
31.565985130503,-95.8809913100302
29.2339368580602,-88.2554472978962
31.7245038337983,-96.1322725225955
31.5714262363435,-95.5090810641454
35.2294118383344,-106.342051308941
32.106079217437,-96.2122167425779
35.4750847768188,-106.673600801192
31.8475842543782,-95.9404924829658
35.5377953835053,-106.674809358487
32.1262803143779,-95.9647958833053
35.665484530885,-106.692202754773
35.4615325026147,-106.860466118142
40.7078381366701,-122.295688657312
35.7409733218286,-106.828139214504
40.8472321871016,-122.288643316163
32.019037396594,-96.1452660661711
35.6346265869833,-106.947461840213
32.0869799764747,-96.133629716124
35.6677818119054,-106.948404355431
35.5454813118804,-106.955717291318
40.7634016086146,-122.433406210862
35.7262998023031,-106.905568138945
40.8547322708516,-122.41763868024
29.5981871595032,-87.6032870092415
32.3087475354098,-95.8073537312982
29.4290865455882,-88.2628942442109
32.2399544876015,-96.1028815309955
32.1691777029028,-95.4478045296694
35.6818651155534,-106.301435754356
31.8712228725673,-96.2497557160818
35.5516039367915,-106.676997567076
29.1645173638966,-87.2809551818725
31.6366512121962,-95.3595154653567
28.8139813737295,-87.8845821847447
31.4868729433865,-95.6247444761842
31.986299326207,-95.3063845131776
35.3823537110915,-106.093613005422
31.6100138143297,-96.0848349148552
35.2147666290141,-106.45487920549
32.0191234998991,-96.1003646934717
35.6327967242665,-106.915207414211
31.98871696394,-96.1578877149258
35.6202363611575,-106.949479409848
35.6785484862895,-106.924699728215
40.8198027769305,-122.412763546523
35.5296712700264,-106.929894184119
40.7475957567366,-122.424090376802
32.147444273441,-95.9594486093927
35.6652142535634,-106.696026195564
31.8982460766555,-95.9643504647069
35.5519677252751,-106.702503750388
35.7413478178712,-106.859240541497
40.8412458414029,-122.30099172673
35.4918653344567,-106.840063436416
40.718360102976,-122.297729616314
27.4932844330161,-81.6873355630272
29.3681055372213,-88.0248757544062
26.7401946214175,-81.807464163212
29.0585923430587,-88.0780332777637
29.6565757640014,-87.6675477292623
32.0037948560364,-95.5970485964244
28.6592017031943,-87.7555550797085
31.5787522088828,-95.6382991922582
27.4859324758388,-80.8096429556594
29.268185441887,-86.9002834452657
26.590216652924,-80.8630597783012
28.8986944077981,-86.9246359847563
29.6560026515579,-87.3032077340792
31.9633090125199,-95.111860352129
28.5989338996971,-87.3591200841606
31.5123380469076,-95.1385026264374
29.1562975353164,-88.2374304594326
31.6717140383224,-96.1126454933678
28.8277172327303,-87.7232427768683
31.5310057119261,-95.8913629028368
32.0488231104103,-96.2555093234356
35.4228513903789,-106.692557318359
31.5376961667283,-95.5155936729558
35.1907705391514,-106.356436056645
29.7466731169161,-87.8436172909197
32.3197860253142,-95.5797874948117
29.2371017019708,-87.2782986254158
32.0988215022413,-95.3374351896779
32.3067409601298,-96.0870280713824
35.7195218467474,-106.450486004933
31.7160129780013,-95.3208922362708
35.4500109326695,-106.102578735332
26.5844310216932,-80.8673716825225
28.9179957542856,-86.9258653208439
27.4871879926994,-80.8159622683587
29.2913706835155,-86.9084915545949
28.6182515781133,-87.3913704667424
31.5474996865307,-95.1586428403624
29.6812956548487,-87.3029607319405
32.0018208533436,-95.126089320789
26.802144852511,-81.7932159084619
29.1124693152783,-88.095944373407
27.5773551543634,-81.7511316686555
29.4328050865207,-88.0856578870968
28.7126317870808,-87.7766328230749
31.6363580613774,-95.6634190903504
29.7243649344187,-87.6938661068836
32.0685997606299,-95.6347550668703
28.7689732972204,-87.8823629676637
31.4707991814347,-95.6178513822542
29.141460737881,-87.3009813417171
31.631206040413,-95.3688595561338
31.5865308635464,-96.1279456391526
35.206065753495,-106.480794326921
31.9849176173684,-95.3148018797012
35.3848706582816,-106.113400590601
29.4579638793713,-88.2655101996818
32.2545659929436,-96.1169721193798
29.6563343655833,-87.6584865334071
32.3381483228959,-95.8589070095045
31.8883156209711,-96.2976113681011
35.5667204937194,-106.71277460704
32.2110227080381,-95.4710036149571
35.7100564085104,-106.339787884719
29.5980716281312,-87.6015460494988
32.3098133006485,-95.8016459147459
29.423617503458,-88.2565518984167
32.23799053928,-96.0919886824871
32.1678947584275,-95.4447652901595
35.6798721878612,-106.294796702867
31.8651034368617,-96.2358710517265
35.5467135670438,-106.664034512451
29.1595816503962,-87.2803550913223
31.630399663395,-95.3539239106224
28.8049913312,-87.8731814354036
31.4796653366254,-95.6155397372178
31.9834926718023,-95.3047840585205
35.3769002865724,-106.087380723779
31.5997310624842,-96.0638481376381
35.2061830714357,-106.440687093495
32.0185492248375,-96.0998197540478
35.6335426233147,-106.913268862934
31.9850959421854,-96.1552733386935
35.6196376673215,-106.944015985021
35.6779095076379,-106.92389368348
40.8188446106298,-122.410602263132
35.5255906428166,-106.925369659964
40.7445687395096,-122.418661526003
32.1441355700541,-95.9601769728845
35.6614183178104,-106.694712253733
31.8917827116913,-95.9599515536543
35.5468644778142,-106.699650360418
35.7396488820056,-106.860082284192
40.8377414300014,-122.29976288911
35.4855676592907,-106.83197506322
40.7124496208184,-122.292414556622
29.2122435692338,-87.2511657765087
32.1053444318487,-95.3109013328288
29.7370619114578,-87.8338424023997
32.3342831161982,-95.5708349165245
31.7127611529983,-95.3213380952594
35.4660456944982,-106.08870421336
32.316094870699,-96.0477021145412
35.7423320575149,-106.429695800269
28.8761658029326,-87.6991682949464
31.568850784798,-95.8945458962372
29.2298495695242,-88.2711852386431
31.7220767995759,-96.1506657038088
31.5732723455529,-95.5144449178449
35.2303439024925,-106.354163833359
32.1037029638601,-96.2398216607294
35.4723567244119,-106.695153114125
31.8464089280567,-95.9400607520896
35.5354483156308,-106.675468620481
32.1221511683954,-95.9656699177606
35.6626581755938,-106.693601518695
35.4618847627541,-106.861873906429
40.7060332832386,-122.298179887474
35.7347781233364,-106.834511671805
40.8420251699231,-122.293387695191
32.0193006268586,-96.1480601182971
35.6345562108453,-106.954585147927
32.0798472226026,-96.1379704854967
35.6625408733646,-106.957188794133
35.546015077613,-106.958970506957
40.7624457582269,-122.439551568642
35.7209052959363,-106.915037189393
40.8491130794404,-122.426670119203
28.6972782209587,-28.810742503203
31.6732275251616,-31.3080887826165
29.7557636065929,-28.7633553857909
32.1258084256083,-31.2925771749972
31.2654539403169,-31.8158137363463
35.1941372715293,-35.2545191006607
32.6050678638755,-31.7083364587163
35.797011318672,-35.212958107669
28.8766689688862,-29.8561854569176
31.8513636149142,-32.6467348614019
29.8949536926361,-29.7838675434894
32.2908712676978,-32.622219160772
31.3480201179642,-32.2627393642812
35.2814646985439,-35.8559640133311
32.6691955956487,-32.1452042375964
35.8783152533456,-35.8111727276609
31.4915774951582,-32.2064197926495
35.1176377861626,-35.5557685958006
31.910957196187,-31.5599372953323
35.3068516854243,-35.2690307468904
35.248443022833,-36.1044765737668
40.5151136529636,-40.9947823610943
35.7791827253682,-35.1507354013385
40.7745779410704,-40.5353099682583
32.2825209355546,-32.6365247082353
36.1170674261883,-36.1258075538916
32.6297281666178,-31.9367323488724
36.2762252492898,-35.8135368503059
35.6146327917766,-36.3006496453968
41.0151991140589,-41.2765756670263
36.1101999768425,-35.3224137151391
41.2587082680809,-40.8045124265184
29.8207724340611,-29.7214988084661
32.2470706809119,-32.5717708706431
28.8442751492665,-29.8787471006989
31.8307600743645,-32.6451652466176
32.6167878027734,-32.1164312664819
35.8332792822265,-35.7736869104679
31.3193092174165,-32.2536424206534
35.2515442787104,-35.84075015081
29.7721086974394,-28.723804346803
32.111083715183,-31.2661346367455
28.7137394950508,-28.8215183692239
31.6579880673477,-31.3097431326657
32.6000385725245,-31.6882824941496
35.7767584482145,-35.1857596270253
31.2665259546357,-31.8012252155019
35.1775692685684,-35.2396949374814
31.9871880499306,-32.6085870049026
35.3859921791792,-36.1449289656893
31.5116936554311,-32.0482615856507
35.1707962351378,-35.8972603374929
35.8821720368848,-36.2475847001993
40.8430379729759,-41.2603093711111
35.1810712037752,-35.402255846706
40.4987078414734,-40.8521086246834
32.6776175271219,-32.138655612897
36.2358306474544,-35.4808571983097
32.1054340801262,-31.5111169283122
35.9752904615309,-35.1986507086388
36.2019103725342,-36.0349347178714
41.2677179649175,-40.9359176061009
35.4536249282248,-35.1596541759526
40.8984747052353,-40.5107179107096
32.0807087755912,-31.4780266923248
35.9981591825138,-35.1739390378547
32.6627150837851,-32.1624534010999
36.2636756900147,-35.4902583322032
35.4441065919684,-35.1564689280885
40.9149685485674,-40.4996908503735
36.200717458279,-36.0214202944753
41.289662178104,-40.9328629180179
31.5447230025562,-32.0162699276525
35.1858376102433,-35.8858866477231
32.0484449431437,-32.6478310620272
35.4177006771715,-36.1794503741237
35.2081437420285,-35.3995577497808
40.5253460119816,-40.8469054251019
35.9250278941054,-36.2390030291251
40.8813021361971,-41.268520415072
35.6570296586277,-35.6906593666313
41.0469191811003,-40.9189151173032
35.9337182000308,-35.7460576436834
41.1850352297281,-40.9538053913681
40.9113520819584,-41.0918541339802
49.6491833245456,-49.6703018285515
41.264683347287,-41.0760871751801
49.8541763464767,-49.6736823874051
35.7737679712643,-35.9455883922757
41.1078082936761,-41.2677598264213
35.9442197667127,-35.9246888107006
41.1950370488701,-41.2644506619386
40.9774467932072,-41.2183853359918
49.6972336467528,-49.8705487857555
41.2751024511564,-41.1638525609528
49.8712152713343,-49.8517085419968
32.5762370466058,-31.879373206546
36.2683987634375,-35.7670138937541
32.2626480357523,-32.6555169543001
36.129930550912,-36.1276408747513
36.0743024102626,-35.2998859793258
41.2419204132284,-40.768560887732
35.5988815288278,-36.2788649528339
41.0132389950027,-41.257609826073
31.9387192888725,-31.5186907762686
35.3067944320438,-35.2450190574188
31.5283437295484,-32.2231720902553
35.1210389043016,-35.5674743012116
35.7899665702272,-35.1346703678224
40.7764949656117,-40.5097951647976
35.270586097407,-36.0822158546745
40.5237144441376,-40.9797300945033
35.8896267342842,-35.8791889939931
41.1863112384748,-41.2231425286128
35.7477226644438,-35.9752087174657
41.1178568339795,-41.2793345431656
41.2367179854101,-41.1674254856266
49.8480679826401,-49.8331714679375
40.9565838925671,-41.2052363318805
49.6894981505709,-49.8660716744724
35.958376722269,-35.7130091421219
41.1678356058588,-40.9381921812655
35.6976641145539,-35.7235185316916
41.0382467465398,-40.9477630327316
41.2774297859103,-41.0840721120902
49.8477609682732,-49.6680884212359
40.9370998163282,-41.0800457936261
49.652135419547,-49.6736941241354
29.8201757465224,-29.721591253424
32.247814598941,-32.571571299828
28.8384664871457,-29.8828122092985
31.8291974970656,-32.644341136502
32.6181993020747,-32.1158791830665
35.8337446697589,-35.774044036097
31.3158272860837,-32.2577483305896
35.2494905766359,-35.8422318140457
29.7709743083155,-28.727237282597
32.1141935238363,-31.2660046482282
28.7119958434188,-28.8213136795664
31.6607860078699,-31.3100799008247
32.6017330859349,-31.6910147879855
35.7782129386484,-35.1870135003685
31.2645909256336,-31.8007356731802
35.1775178197519,-35.2404878485272
31.9850576932738,-32.6074861396937
35.3867312000419,-36.1447810644129
31.5093807279763,-32.0494240032952
35.1725891777228,-35.8954637853352
35.8823800944323,-36.2452871268423
40.8433285270086,-41.2585742087551
35.1806367215638,-35.4042404679068
40.4991560046133,-40.8512247815097
32.6756543279622,-32.1365658113854
36.240197551982,-35.4754131021851
32.1025352904099,-31.5070312989982
35.9777947469074,-35.1949838057319
36.201603345112,-36.0340503836128
41.2688350421574,-40.9323594517387
35.4540382574754,-35.1567344581525
40.8996273518053,-40.5073753733501
28.6935738928841,-28.8084970952391
31.6690265755545,-31.3071053379055
29.751960563484,-28.7606723743218
32.1232532056324,-31.2911194064556
31.2635286055582,-31.8166950009369
35.1893212773149,-35.2541717277023
32.5995227240074,-31.7086893845115
35.7908384263412,-35.2117844912592
28.8729138016638,-29.8561866243292
31.8448024423416,-32.6478922729279
29.8799775460231,-29.7771070544026
32.2759312061166,-32.6203699819315
31.344419279206,-32.2647996925864
35.2744408444645,-35.856662334387
32.6616253331542,-32.1442765258333
35.8671758291956,-35.8094785566356
31.4881846382353,-32.2040007761987
35.1159657071329,-35.5548695803495
31.9097177711112,-31.5575736151005
35.308168388005,-35.2666246363834
35.2470422638176,-36.1031337518722
40.5125781157078,-40.9924450208968
35.7777311707711,-35.1494266114783
40.7727786099676,-40.5318933763786
32.2787736254842,-32.6333186811574
36.1152583498231,-36.1210468197877
32.6195086207564,-31.9273833109206
36.2680171679696,-35.8073814793693
35.6112658643643,-36.2999840529248
41.0108653035275,-41.2726912320827
36.1072901006035,-35.3167773166807
41.2526260225367,-40.7978500043326
32.5755236339604,-31.8794877242754
36.2693705822663,-35.7658057869935
32.2591519811496,-32.6572826444303
36.1285905383503,-36.1245956555913
36.073851585808,-35.2979628606498
41.2415437334992,-40.7669537512509
35.5977482414751,-36.2769789042238
41.0117453426023,-41.2548054912678
31.9360326733969,-31.5220084956979
35.3062263848821,-35.2437480729493
31.5265067353161,-32.2207796696569
35.1221015478568,-35.5654735587816
35.7900689779396,-35.1359679550541
40.7756912165651,-40.5090799045792
35.2677009893642,-36.0744096669099
40.5223026437597,-40.9757209792878
35.8884541441967,-35.8789402278852
41.1870787171799,-41.2230673747253
35.7456709886781,-35.9762375181348
41.1182060336629,-41.2775273450832
41.2364742218988,-41.1658087667475
49.8479857350088,-49.8321810472074
40.9563915349365,-41.2057480786536
49.6892592397893,-49.8649828453217
35.9564243511667,-35.7135874273152
41.1688769887114,-40.9357849953078
35.6959457317734,-35.7217089436757
41.0394739546414,-40.9461250671786
41.2774696860257,-41.0844816422863
49.8476494335434,-49.6666899342021
40.9364286495709,-41.0763467466855
49.6520446312872,-49.6711282263678
32.0796279115904,-31.4770315066205
35.9953742907872,-35.174496119859
32.6603524479876,-32.160819196977
36.2621598079428,-35.4916033592853
35.4446285113309,-35.1591365323307
40.9130286748082,-40.5018252353543
36.1959533918851,-36.0258981133682
41.285636818345,-40.9360139717269
31.5449241048652,-32.0158316802886
35.1843515020785,-35.8897137797347
32.0422623477601,-32.6482158967882
35.410181638023,-36.1828381009761
35.2073957122821,-35.4018843676935
40.5231204186799,-40.8504727404528
35.9227305682538,-36.2475187158348
40.8760388742678,-41.273815922083
35.6555786286517,-35.6893376765267
41.0453384107136,-40.9187836797404
35.9326015956922,-35.7443274785765
41.1853375051759,-40.9532579403567
40.9113553322626,-41.09244487463
49.6477452461869,-49.6702199490492
41.2622959116169,-41.0767881828494
49.8520981785769,-49.6731342411307
35.7724863297568,-35.944374277429
41.1069072228018,-41.2678134628188
35.9387398173802,-35.9212310631506
41.1892533692688,-41.2639176059947
40.9760551810452,-41.2193467308123
49.6948114822626,-49.8707856156687
41.2736643382129,-41.1645256434271
49.8666202325004,-49.8509382573198


==> Figures/Data/fig4_average_of_EX_tau=3.txt <==
Var1,Var2
-78.1729256617878,78.1748224020176
-86.0756370045401,28.6896924026926
-78.1748224020177,-78.1729256617878
-86.0772539412594,-28.6909386884755
-28.6909386884755,86.0772539412595
-32.393871606681,32.3940065940417
-28.6896924026927,-86.0756370045401
-32.3940065940417,-32.393871606681
78.1748224020176,78.1729256617878
86.0772539412594,28.6909386884755
78.1729256617879,-78.1748224020176
86.07563700454,-28.6896924026926
28.6896924026926,86.07563700454
32.3940065940417,32.393871606681
28.6909386884755,-86.0772539412594
32.393871606681,-32.3940065940417


==> Figures/Data/fig4_average_of_EX_tau=61.txt <==
Var1,Var2
-88.2751486139311,88.2750667340124
-97.1974002848104,32.39850527762
-88.2750667340124,-88.275148613931
-97.1973401498687,-32.3984716612826
-32.3984716612826,97.1973401498687
-36.5800465288963,36.5800367058855
-32.39850527762,-97.1974002848104
-36.5800367058855,-36.5800465288963
88.2750667340124,88.275148613931
97.1973401498687,32.3984716612826
88.2751486139309,-88.2750667340124
97.1974002848104,-32.39850527762
32.39850527762,97.1974002848104
36.5800367058855,36.5800465288963
32.3984716612826,-97.1973401498686
36.5800465288963,-36.5800367058854

